Edge multiscale finite element methods for semilinear parabolic problems with heterogeneous coefficients

We develop a new spatial semidiscrete multiscale method based upon the edge multiscale methods to solve semilinear parabolic problems with heterogeneous coefficients and smooth initial data. This method allows for a cheap spatial discretization, which fails to resolve the spatial heterogeneity but maintains satisfactory accuracy independent of the heterogeneity. This is achieved by simultaneously constructing a steady-state multiscale ansatz space with certain approximation properties for the evolving solution and the initial data. The approximation properties of the multiscale ansatz space are derived using local-global splitting. A fully discrete scheme is analyzed using a first-order explicit exponential Euler scheme. We derive the error estimates in the $L^{2}$-norm and energy norm under the regularity assumptions for the semilinear term. The convergence rates depend on the coarse grid size and the level parameter. Finally, extensive numerical experiments are carried out to validate the efficiency of the proposed method.

==> EMei2d1_Hierarchical.dat <==
    N T			   EN			MAX
    1 0.000000e+00 1.000000e+00 9.983203e-01
    2 9.765625e-04 9.544906e-01 9.320830e-01
    3 1.953125e-03 9.209035e-01 8.891835e-01
    4 2.929688e-03 8.938516e-01 8.590295e-01
    5 3.906250e-03 8.710591e-01 8.364975e-01
    6 4.882812e-03 8.513710e-01 8.189374e-01
    7 5.859375e-03 8.341089e-01 8.048631e-01
    8 6.835938e-03 8.188243e-01 7.934093e-01
    9 7.812500e-03 8.051930e-01 7.838714e-01
   10 8.789062e-03 7.929668e-01 7.758302e-01
   11 9.765625e-03 7.819482e-01 7.689928e-01
   12 1.074219e-02 7.719761e-01 7.631489e-01
   13 1.171875e-02 7.629169e-01 7.581434e-01
   14 1.269531e-02 7.546589e-01 7.538592e-01
   15 1.367188e-02 7.471074e-01 7.502057e-01
   16 1.464844e-02 7.401819e-01 7.471112e-01
   17 1.562500e-02 7.338136e-01 7.445178e-01
   18 1.660156e-02 7.279428e-01 7.423780e-01
   19 1.757812e-02 7.225181e-01 7.406517e-01
   20 1.855469e-02 7.174946e-01 7.393049e-01
   21 1.953125e-02 7.128331e-01 7.383082e-01
   22 2.050781e-02 7.084993e-01 7.376358e-01
   23 2.148438e-02 7.044625e-01 7.372650e-01
   24 2.246094e-02 7.006961e-01 7.371754e-01
   25 2.343750e-02 6.971760e-01 7.373487e-01
   26 2.441406e-02 6.938808e-01 7.377681e-01
   27 2.539062e-02 6.907915e-01 7.384184e-01
   28 2.636719e-02 6.878910e-01 7.392856e-01
   29 2.734375e-02 6.851636e-01 7.403567e-01
   30 2.832031e-02 6.825955e-01 7.416196e-01
   31 2.929688e-02 6.801740e-01 7.430631e-01
   32 3.027344e-02 6.778874e-01 7.446765e-01
   33 3.125000e-02 6.757253e-01 7.464498e-01
   34 3.222656e-02 6.736781e-01 7.483738e-01
   35 3.320312e-02 6.717368e-01 7.504393e-01
   36 3.417969e-02 6.698933e-01 7.526379e-01
   37 3.515625e-02 6.681401e-01 7.549615e-01
   38 3.613281e-02 6.664703e-01 7.574022e-01
   39 3.710938e-02 6.648773e-01 7.599527e-01
   40 3.808594e-02 6.633551e-01 7.626058e-01
   41 3.906250e-02 6.618982e-01 7.653544e-01
   42 4.003906e-02 6.605011e-01 7.681920e-01
   43 4.101562e-02 6.591591e-01 7.711121e-01
   44 4.199219e-02 6.578673e-01 7.741085e-01
   45 4.296875e-02 6.566213e-01 7.771750e-01
   46 4.394531e-02 6.554170e-01 7.803058e-01
   47 4.492188e-02 6.542504e-01 7.834953e-01
   48 4.589844e-02 6.531176e-01 7.867378e-01
   49 4.687500e-02 6.520150e-01 7.900280e-01
   50 4.785156e-02 6.509390e-01 7.933606e-01
   51 4.882812e-02 6.498864e-01 7.967307e-01
   52 4.980469e-02 6.488537e-01 8.001332e-01
   53 5.078125e-02 6.478378e-01 8.035635e-01
   54 5.175781e-02 6.468357e-01 8.070168e-01
   55 5.273438e-02 6.458442e-01 8.104887e-01
   56 5.371094e-02 6.448605e-01 8.139749e-01
   57 5.468750e-02 6.438815e-01 8.174711e-01
   58 5.566406e-02 6.429043e-01 8.209734e-01
   59 5.664062e-02 6.419262e-01 8.244778e-01
   60 5.761719e-02 6.409443e-01 8.279807e-01
   61 5.859375e-02 6.399556e-01 8.314783e-01
   62 5.957031e-02 6.389574e-01 8.349674e-01
   63 6.054688e-02 6.379468e-01 8.384445e-01
   64 6.152344e-02 6.369208e-01 8.419066e-01
   65 6.250000e-02 6.358765e-01 8.453533e-01
   66 6.347656e-02 6.348109e-01 8.487804e-01
   67 6.445312e-02 6.337209e-01 8.521887e-01
   68 6.542969e-02 6.326033e-01 8.555715e-01
   69 6.640625e-02 6.314547e-01 8.589264e-01
   70 6.738281e-02 6.302717e-01 8.622513e-01
   71 6.835938e-02 6.290507e-01 8.655440e-01
   72 6.933594e-02 6.277876e-01 8.688027e-01
   73 7.031250e-02 6.264783e-01 8.720256e-01
   74 7.128906e-02 6.251184e-01 8.752111e-01
   75 7.226562e-02 6.237030e-01 8.783578e-01
   76 7.324219e-02 6.222266e-01 8.814642e-01
   77 7.421875e-02 6.206835e-01 8.845293e-01
   78 7.519531e-02 6.190669e-01 8.875519e-01
   79 7.617188e-02 6.173698e-01 8.905312e-01
   80 7.714844e-02 6.155839e-01 8.934730e-01
   81 7.812500e-02 6.137003e-01 8.963839e-01
   82 7.910156e-02 6.117089e-01 8.992511e-01
   83 8.007812e-02 6.095986e-01 9.020729e-01
   84 8.105469e-02 6.073572e-01 9.048488e-01
   85 8.203125e-02 6.049714e-01 9.075786e-01
   86 8.300781e-02 6.024269e-01 9.102622e-01
   87 8.398438e-02 5.997088e-01 9.129069e-01
   88 8.496094e-02 5.968021e-01 9.155270e-01
   89 8.593750e-02 5.936919e-01 9.181019e-01
   90 8.691406e-02 5.903651e-01 9.206309e-01
   91 8.789062e-02 5.868108e-01 9.231142e-01
   92 8.886719e-02 5.830229e-01 9.255601e-01
   93 8.984375e-02 5.790013e-01 9.279885e-01
   94 9.082031e-02 5.747546e-01 9.303719e-01
   95 9.179688e-02 5.703022e-01 9.327105e-01
   96 9.277344e-02 5.656766e-01 9.350170e-01
   97 9.375000e-02 5.609245e-01 9.373072e-01
   98 9.472656e-02 5.561073e-01 9.395528e-01
   99 9.570312e-02 5.512993e-01 9.417597e-01
  100 9.667969e-02 5.465834e-01 9.439599e-01
  101 9.765625e-02 5.420453e-01 9.461153e-01
  102 9.863281e-02 5.377647e-01 9.482473e-01
  103 9.960938e-02 5.338060e-01 9.503576e-01
  104 1.005859e-01 5.302100e-01 9.524323e-01
  105 1.015625e-01 5.269874e-01 9.544950e-01
  106 1.025391e-01 5.241173e-01 9.565246e-01
  107 1.035156e-01 5.215506e-01 9.585332e-01
  108 1.044922e-01 5.192182e-01 9.605241e-01
  109 1.054688e-01 5.170432e-01 9.624842e-01
  110 1.064453e-01 5.149555e-01 9.644183e-01
  111 1.074219e-01 5.129050e-01 9.663376e-01
  112 1.083984e-01 5.108737e-01 9.682277e-01
  113 1.093750e-01 5.088820e-01 9.700864e-01
  114 1.103516e-01 5.069889e-01 9.719098e-01
  115 1.113281e-01 5.052838e-01 9.736923e-01
  116 1.123047e-01 5.038690e-01 9.754272e-01
  117 1.132812e-01 5.028360e-01 9.771070e-01
  118 1.142578e-01 5.022420e-01 9.787239e-01
  119 1.152344e-01 5.020933e-01 9.802708e-01
  120 1.162109e-01 5.023443e-01 9.817413e-01
  121 1.171875e-01 5.029106e-01 9.831303e-01
  122 1.181641e-01 5.036905e-01 9.844343e-01
  123 1.191406e-01 5.045853e-01 9.856517e-01
  124 1.201172e-01 5.055125e-01 9.867827e-01
  125 1.210938e-01 5.064103e-01 9.878306e-01
  126 1.220703e-01 5.072367e-01 9.889296e-01
  127 1.230469e-01 5.079652e-01 9.900020e-01
  128 1.240234e-01 5.085804e-01 9.909883e-01
  129 1.250000e-01 5.090747e-01 9.918878e-01
  130 1.259766e-01 5.094449e-01 9.927017e-01
  131 1.269531e-01 5.096909e-01 9.934329e-01
  132 1.279297e-01 5.098141e-01 9.940850e-01
  133 1.289062e-01 5.098169e-01 9.948348e-01
  134 1.298828e-01 5.097020e-01 9.955579e-01
  135 1.308594e-01 5.094724e-01 9.961816e-01
  136 1.318359e-01 5.091308e-01 9.967130e-01
  137 1.328125e-01 5.086801e-01 9.971621e-01
  138 1.337891e-01 5.081229e-01 9.975385e-01
  139 1.347656e-01 5.074617e-01 9.978931e-01
  140 1.357422e-01 5.066989e-01 9.982522e-01
  141 1.367188e-01 5.058366e-01 9.985441e-01
  142 1.376953e-01 5.048768e-01 9.987829e-01
  143 1.386719e-01 5.038214e-01 9.990281e-01
  144 1.396484e-01 5.026720e-01 9.992313e-01
  145 1.406250e-01 5.014301e-01 9.993936e-01
  146 1.416016e-01 5.000972e-01 9.995234e-01
  147 1.425781e-01 4.986744e-01 9.996269e-01
  148 1.435547e-01 4.971629e-01 9.997097e-01
  149 1.445312e-01 4.955637e-01 9.997760e-01
  150 1.455078e-01 4.938778e-01 9.998292e-01
  151 1.464844e-01 4.921060e-01 9.998721e-01
  152 1.474609e-01 4.902492e-01 9.999069e-01
  153 1.484375e-01 4.883082e-01 9.999353e-01
  154 1.494141e-01 4.862842e-01 9.999584e-01
  155 1.503906e-01 4.841780e-01 9.999772e-01
  156 1.513672e-01 4.819910e-01 9.999927e-01
  157 1.523438e-01 4.797248e-01 1.000005e+00
  158 1.533203e-01 4.773811e-01 1.000016e+00
  159 1.542969e-01 4.749622e-01 1.000025e+00
  160 1.552734e-01 4.724709e-01 1.000032e+00
  161 1.562500e-01 4.699105e-01 1.000038e+00
  162 1.572266e-01 4.672850e-01 1.000044e+00
  163 1.582031e-01 4.645993e-01 1.000048e+00
  164 1.591797e-01 4.618590e-01 1.000052e+00
  165 1.601562e-01 4.590707e-01 1.000055e+00
  166 1.611328e-01 4.562419e-01 1.000058e+00
  167 1.621094e-01 4.533814e-01 1.000060e+00
  168 1.630859e-01 4.504987e-01 1.000062e+00
  169 1.640625e-01 4.476045e-01 1.000064e+00
  170 1.650391e-01 4.447105e-01 1.000066e+00
  171 1.660156e-01 4.418291e-01 1.000067e+00
  172 1.669922e-01 4.389736e-01 1.000069e+00
  173 1.679688e-01 4.361576e-01 1.000070e+00
  174 1.689453e-01 4.333954e-01 1.000071e+00
  175 1.699219e-01 4.307011e-01 1.000072e+00
  176 1.708984e-01 4.280887e-01 1.000074e+00
  177 1.718750e-01 4.255717e-01 1.000076e+00
  178 1.728516e-01 4.231631e-01 1.000078e+00
  179 1.738281e-01 4.208746e-01 1.000080e+00
  180 1.748047e-01 4.187168e-01 1.000082e+00
  181 1.757812e-01 4.166988e-01 1.000084e+00
  182 1.767578e-01 4.148279e-01 1.000086e+00
  183 1.777344e-01 4.131097e-01 1.000089e+00
  184 1.787109e-01 4.115476e-01 1.000091e+00
  185 1.796875e-01 4.101429e-01 1.000094e+00
  186 1.806641e-01 4.088949e-01 1.000096e+00
  187 1.816406e-01 4.078008e-01 1.000099e+00
  188 1.826172e-01 4.068557e-01 1.000101e+00
  189 1.835938e-01 4.060529e-01 1.000104e+00
  190 1.845703e-01 4.053840e-01 1.000106e+00
  191 1.855469e-01 4.048393e-01 1.000109e+00
  192 1.865234e-01 4.044079e-01 1.000113e+00
  193 1.875000e-01 4.040783e-01 1.000116e+00
  194 1.884766e-01 4.038382e-01 1.000119e+00
  195 1.894531e-01 4.036754e-01 1.000122e+00
  196 1.904297e-01 4.035777e-01 1.000125e+00
  197 1.914062e-01 4.035334e-01 1.000128e+00
  198 1.923828e-01 4.035313e-01 1.000131e+00
  199 1.933594e-01 4.035611e-01 1.000135e+00
  200 1.943359e-01 4.036132e-01 1.000138e+00
  201 1.953125e-01 4.036793e-01 1.000140e+00
  202 1.962891e-01 4.037519e-01 1.000143e+00
  203 1.972656e-01 4.038245e-01 1.000146e+00
  204 1.982422e-01 4.038916e-01 1.000149e+00
  205 1.992188e-01 4.039488e-01 1.000152e+00
  206 2.001953e-01 4.039922e-01 1.000155e+00
  207 2.011719e-01 4.040191e-01 1.000158e+00
  208 2.021484e-01 4.040272e-01 1.000161e+00
  209 2.031250e-01 4.040147e-01 1.000163e+00
  210 2.041016e-01 4.039806e-01 1.000166e+00
  211 2.050781e-01 4.039242e-01 1.000168e+00
  212 2.060547e-01 4.038450e-01 1.000171e+00
  213 2.070312e-01 4.037430e-01 1.000173e+00
  214 2.080078e-01 4.036184e-01 1.000175e+00
  215 2.089844e-01 4.034714e-01 1.000178e+00
  216 2.099609e-01 4.033025e-01 1.000182e+00
  217 2.109375e-01 4.031122e-01 1.000185e+00
  218 2.119141e-01 4.029012e-01 1.000188e+00
  219 2.128906e-01 4.026700e-01 1.000191e+00
  220 2.138672e-01 4.024194e-01 1.000193e+00
  221 2.148438e-01 4.021500e-01 1.000196e+00
  222 2.158203e-01 4.018626e-01 1.000199e+00
  223 2.167969e-01 4.015576e-01 1.000201e+00
  224 2.177734e-01 4.012358e-01 1.000203e+00
  225 2.187500e-01 4.008977e-01 1.000205e+00
  226 2.197266e-01 4.005440e-01 1.000208e+00
  227 2.207031e-01 4.001751e-01 1.000210e+00
  228 2.216797e-01 3.997916e-01 1.000211e+00
  229 2.226562e-01 3.993938e-01 1.000213e+00
  230 2.236328e-01 3.989823e-01 1.000215e+00
  231 2.246094e-01 3.985575e-01 1.000216e+00
  232 2.255859e-01 3.981196e-01 1.000218e+00
  233 2.265625e-01 3.976690e-01 1.000219e+00
  234 2.275391e-01 3.972061e-01 1.000220e+00
  235 2.285156e-01 3.967311e-01 1.000222e+00
  236 2.294922e-01 3.962442e-01 1.000223e+00
  237 2.304688e-01 3.957457e-01 1.000224e+00
  238 2.314453e-01 3.952358e-01 1.000225e+00
  239 2.324219e-01 3.947147e-01 1.000226e+00
  240 2.333984e-01 3.941825e-01 1.000226e+00
  241 2.343750e-01 3.936394e-01 1.000227e+00
  242 2.353516e-01 3.930855e-01 1.000228e+00
  243 2.363281e-01 3.925210e-01 1.000228e+00
  244 2.373047e-01 3.919458e-01 1.000229e+00
  245 2.382812e-01 3.913602e-01 1.000229e+00
  246 2.392578e-01 3.907642e-01 1.000230e+00
  247 2.402344e-01 3.901578e-01 1.000230e+00
  248 2.412109e-01 3.895412e-01 1.000231e+00
  249 2.421875e-01 3.889143e-01 1.000231e+00
  250 2.431641e-01 3.882772e-01 1.000232e+00
  251 2.441406e-01 3.876301e-01 1.000235e+00
  252 2.451172e-01 3.869728e-01 1.000238e+00
  253 2.460938e-01 3.863054e-01 1.000241e+00
  254 2.470703e-01 3.856280e-01 1.000244e+00
  255 2.480469e-01 3.849405e-01 1.000246e+00
  256 2.490234e-01 3.842431e-01 1.000249e+00
  257 2.500000e-01 3.835358e-01 1.000251e+00
  258 2.509766e-01 3.828186e-01 1.000253e+00
  259 2.519531e-01 3.820915e-01 1.000255e+00
  260 2.529297e-01 3.813547e-01 1.000258e+00
  261 2.539062e-01 3.806081e-01 1.000260e+00
  262 2.548828e-01 3.798520e-01 1.000262e+00
  263 2.558594e-01 3.790864e-01 1.000263e+00
  264 2.568359e-01 3.783114e-01 1.000265e+00
  265 2.578125e-01 3.775272e-01 1.000267e+00
  266 2.587891e-01 3.767340e-01 1.000268e+00
  267 2.597656e-01 3.759320e-01 1.000270e+00
  268 2.607422e-01 3.751214e-01 1.000272e+00
  269 2.617188e-01 3.743027e-01 1.000273e+00
  270 2.626953e-01 3.734762e-01 1.000274e+00
  271 2.636719e-01 3.726422e-01 1.000276e+00
  272 2.646484e-01 3.718014e-01 1.000277e+00
  273 2.656250e-01 3.709542e-01 1.000278e+00
  274 2.666016e-01 3.701014e-01 1.000279e+00
  275 2.675781e-01 3.692439e-01 1.000280e+00
  276 2.685547e-01 3.683825e-01 1.000282e+00
  277 2.695312e-01 3.675183e-01 1.000283e+00
  278 2.705078e-01 3.666526e-01 1.000284e+00
  279 2.714844e-01 3.657868e-01 1.000285e+00
  280 2.724609e-01 3.649227e-01 1.000286e+00
  281 2.734375e-01 3.640620e-01 1.000287e+00
  282 2.744141e-01 3.632070e-01 1.000288e+00
  283 2.753906e-01 3.623602e-01 1.000289e+00
  284 2.763672e-01 3.615243e-01 1.000290e+00
  285 2.773438e-01 3.607025e-01 1.000291e+00
  286 2.783203e-01 3.598982e-01 1.000291e+00
  287 2.792969e-01 3.591152e-01 1.000292e+00
  288 2.802734e-01 3.583577e-01 1.000293e+00
  289 2.812500e-01 3.576303e-01 1.000293e+00
  290 2.822266e-01 3.569376e-01 1.000294e+00
  291 2.832031e-01 3.562848e-01 1.000295e+00
  292 2.841797e-01 3.556770e-01 1.000295e+00
  293 2.851562e-01 3.551191e-01 1.000296e+00
  294 2.861328e-01 3.546163e-01 1.000297e+00
  295 2.871094e-01 3.541732e-01 1.000297e+00
  296 2.880859e-01 3.537939e-01 1.000298e+00
  297 2.890625e-01 3.534817e-01 1.000298e+00
  298 2.900391e-01 3.532392e-01 1.000299e+00
  299 2.910156e-01 3.530677e-01 1.000299e+00
  300 2.919922e-01 3.529674e-01 1.000300e+00
  301 2.929688e-01 3.529372e-01 1.000300e+00
  302 2.939453e-01 3.529746e-01 1.000301e+00
  303 2.949219e-01 3.530759e-01 1.000301e+00
  304 2.958984e-01 3.532361e-01 1.000302e+00
  305 2.968750e-01 3.534494e-01 1.000302e+00
  306 2.978516e-01 3.537091e-01 1.000303e+00
  307 2.988281e-01 3.540080e-01 1.000303e+00
  308 2.998047e-01 3.543385e-01 1.000304e+00
  309 3.007812e-01 3.546931e-01 1.000304e+00
  310 3.017578e-01 3.550647e-01 1.000305e+00
  311 3.027344e-01 3.554464e-01 1.000305e+00
  312 3.037109e-01 3.558319e-01 1.000306e+00
  313 3.046875e-01 3.562157e-01 1.000306e+00
  314 3.056641e-01 3.565929e-01 1.000306e+00
  315 3.066406e-01 3.569597e-01 1.000307e+00
  316 3.076172e-01 3.573129e-01 1.000307e+00
  317 3.085938e-01 3.576499e-01 1.000307e+00
  318 3.095703e-01 3.579690e-01 1.000308e+00
  319 3.105469e-01 3.582692e-01 1.000308e+00
  320 3.115234e-01 3.585497e-01 1.000308e+00
  321 3.125000e-01 3.588103e-01 1.000308e+00
  322 3.134766e-01 3.590513e-01 1.000309e+00
  323 3.144531e-01 3.592732e-01 1.000309e+00
  324 3.154297e-01 3.594767e-01 1.000309e+00
  325 3.164062e-01 3.596625e-01 1.000309e+00
  326 3.173828e-01 3.598318e-01 1.000310e+00
  327 3.183594e-01 3.599855e-01 1.000310e+00
  328 3.193359e-01 3.601246e-01 1.000310e+00
  329 3.203125e-01 3.602504e-01 1.000310e+00
  330 3.212891e-01 3.603638e-01 1.000310e+00
  331 3.222656e-01 3.604658e-01 1.000310e+00
  332 3.232422e-01 3.605575e-01 1.000311e+00
  333 3.242188e-01 3.606397e-01 1.000311e+00
  334 3.251953e-01 3.607134e-01 1.000311e+00
  335 3.261719e-01 3.607793e-01 1.000311e+00
  336 3.271484e-01 3.608382e-01 1.000311e+00
  337 3.281250e-01 3.608908e-01 1.000311e+00
  338 3.291016e-01 3.609377e-01 1.000311e+00
  339 3.300781e-01 3.609795e-01 1.000311e+00
  340 3.310547e-01 3.610168e-01 1.000311e+00
  341 3.320312e-01 3.610499e-01 1.000311e+00
  342 3.330078e-01 3.610793e-01 1.000311e+00
  343 3.339844e-01 3.611054e-01 1.000311e+00
  344 3.349609e-01 3.611286e-01 1.000311e+00
  345 3.359375e-01 3.611492e-01 1.000311e+00
  346 3.369141e-01 3.611675e-01 1.000312e+00
  347 3.378906e-01 3.611836e-01 1.000312e+00
  348 3.388672e-01 3.611979e-01 1.000312e+00
  349 3.398438e-01 3.612106e-01 1.000312e+00
  350 3.408203e-01 3.612217e-01 1.000312e+00
  351 3.417969e-01 3.612316e-01 1.000312e+00
  352 3.427734e-01 3.612403e-01 1.000312e+00
  353 3.437500e-01 3.612479e-01 1.000312e+00
  354 3.447266e-01 3.612547e-01 1.000312e+00
  355 3.457031e-01 3.612606e-01 1.000312e+00
  356 3.466797e-01 3.612658e-01 1.000312e+00
  357 3.476562e-01 3.612703e-01 1.000312e+00
  358 3.486328e-01 3.612743e-01 1.000312e+00
  359 3.496094e-01 3.612777e-01 1.000312e+00
  360 3.505859e-01 3.612807e-01 1.000312e+00
  361 3.515625e-01 3.612833e-01 1.000312e+00
  362 3.525391e-01 3.612856e-01 1.000312e+00
  363 3.535156e-01 3.612875e-01 1.000312e+00
  364 3.544922e-01 3.612892e-01 1.000312e+00
  365 3.554688e-01 3.612905e-01 1.000312e+00
  366 3.564453e-01 3.612917e-01 1.000312e+00
  367 3.574219e-01 3.612927e-01 1.000312e+00
  368 3.583984e-01 3.612935e-01 1.000312e+00
  369 3.593750e-01 3.612942e-01 1.000312e+00
  370 3.603516e-01 3.612947e-01 1.000312e+00
  371 3.613281e-01 3.612951e-01 1.000312e+00
  372 3.623047e-01 3.612954e-01 1.000312e+00
  373 3.632812e-01 3.612956e-01 1.000312e+00
  374 3.642578e-01 3.612957e-01 1.000312e+00
  375 3.652344e-01 3.612957e-01 1.000312e+00
  376 3.662109e-01 3.612957e-01 1.000312e+00
  377 3.671875e-01 3.612956e-01 1.000312e+00
  378 3.681641e-01 3.612954e-01 1.000312e+00
  379 3.691406e-01 3.612953e-01 1.000312e+00
  380 3.701172e-01 3.612950e-01 1.000312e+00
  381 3.710938e-01 3.612948e-01 1.000312e+00
  382 3.720703e-01 3.612945e-01 1.000312e+00
  383 3.730469e-01 3.612941e-01 1.000312e+00
  384 3.740234e-01 3.612938e-01 1.000312e+00
  385 3.750000e-01 3.612934e-01 1.000312e+00
  386 3.759766e-01 3.612930e-01 1.000312e+00
  387 3.769531e-01 3.612926e-01 1.000312e+00
  388 3.779297e-01 3.612922e-01 1.000312e+00
  389 3.789062e-01 3.612918e-01 1.000312e+00
  390 3.798828e-01 3.612913e-01 1.000312e+00
  391 3.808594e-01 3.612909e-01 1.000312e+00
  392 3.818359e-01 3.612904e-01 1.000312e+00
  393 3.828125e-01 3.612900e-01 1.000312e+00
  394 3.837891e-01 3.612895e-01 1.000312e+00
  395 3.847656e-01 3.612890e-01 1.000312e+00
  396 3.857422e-01 3.612885e-01 1.000312e+00
  397 3.867188e-01 3.612880e-01 1.000312e+00
  398 3.876953e-01 3.612875e-01 1.000312e+00
  399 3.886719e-01 3.612870e-01 1.000312e+00
  400 3.896484e-01 3.612865e-01 1.000312e+00
  401 3.906250e-01 3.612860e-01 1.000312e+00
  402 3.916016e-01 3.612855e-01 1.000312e+00
  403 3.925781e-01 3.612850e-01 1.000312e+00
  404 3.935547e-01 3.612845e-01 1.000312e+00
  405 3.945312e-01 3.612840e-01 1.000312e+00
  406 3.955078e-01 3.612835e-01 1.000312e+00
  407 3.964844e-01 3.612830e-01 1.000312e+00
  408 3.974609e-01 3.612825e-01 1.000312e+00
  409 3.984375e-01 3.612819e-01 1.000312e+00
  410 3.994141e-01 3.612814e-01 1.000312e+00
  411 4.003906e-01 3.612809e-01 1.000312e+00
  412 4.013672e-01 3.612804e-01 1.000312e+00
  413 4.023438e-01 3.612799e-01 1.000312e+00
  414 4.033203e-01 3.612794e-01 1.000312e+00
  415 4.042969e-01 3.612789e-01 1.000312e+00
  416 4.052734e-01 3.612784e-01 1.000312e+00
  417 4.062500e-01 3.612779e-01 1.000312e+00
  418 4.072266e-01 3.612774e-01 1.000312e+00
  419 4.082031e-01 3.612768e-01 1.000313e+00
  420 4.091797e-01 3.612763e-01 1.000313e+00
  421 4.101562e-01 3.612758e-01 1.000313e+00
  422 4.111328e-01 3.612753e-01 1.000313e+00
  423 4.121094e-01 3.612748e-01 1.000313e+00
  424 4.130859e-01 3.612743e-01 1.000313e+00
  425 4.140625e-01 3.612738e-01 1.000313e+00
  426 4.150391e-01 3.612733e-01 1.000313e+00
  427 4.160156e-01 3.612728e-01 1.000313e+00
  428 4.169922e-01 3.612723e-01 1.000313e+00
  429 4.179688e-01 3.612718e-01 1.000313e+00
  430 4.189453e-01 3.612713e-01 1.000313e+00
  431 4.199219e-01 3.612708e-01 1.000313e+00
  432 4.208984e-01 3.612703e-01 1.000313e+00
  433 4.218750e-01 3.612698e-01 1.000313e+00
  434 4.228516e-01 3.612693e-01 1.000313e+00
  435 4.238281e-01 3.612688e-01 1.000313e+00
  436 4.248047e-01 3.612683e-01 1.000313e+00
  437 4.257812e-01 3.612678e-01 1.000313e+00
  438 4.267578e-01 3.612673e-01 1.000313e+00
  439 4.277344e-01 3.612669e-01 1.000313e+00
  440 4.287109e-01 3.612664e-01 1.000313e+00
  441 4.296875e-01 3.612659e-01 1.000313e+00
  442 4.306641e-01 3.612654e-01 1.000313e+00
  443 4.316406e-01 3.612649e-01 1.000313e+00
  444 4.326172e-01 3.612644e-01 1.000313e+00
  445 4.335938e-01 3.612639e-01 1.000313e+00
  446 4.345703e-01 3.612634e-01 1.000313e+00
  447 4.355469e-01 3.612630e-01 1.000313e+00
  448 4.365234e-01 3.612625e-01 1.000313e+00
  449 4.375000e-01 3.612620e-01 1.000313e+00
  450 4.384766e-01 3.612615e-01 1.000313e+00
  451 4.394531e-01 3.612610e-01 1.000313e+00
  452 4.404297e-01 3.612606e-01 1.000313e+00
  453 4.414062e-01 3.612601e-01 1.000313e+00
  454 4.423828e-01 3.612596e-01 1.000313e+00
  455 4.433594e-01 3.612591e-01 1.000313e+00
  456 4.443359e-01 3.612587e-01 1.000313e+00
  457 4.453125e-01 3.612582e-01 1.000313e+00
  458 4.462891e-01 3.612577e-01 1.000313e+00
  459 4.472656e-01 3.612572e-01 1.000313e+00
  460 4.482422e-01 3.612568e-01 1.000313e+00
  461 4.492188e-01 3.612563e-01 1.000313e+00
  462 4.501953e-01 3.612558e-01 1.000313e+00
  463 4.511719e-01 3.612554e-01 1.000313e+00
  464 4.521484e-01 3.612549e-01 1.000313e+00
  465 4.531250e-01 3.612544e-01 1.000313e+00
  466 4.541016e-01 3.612539e-01 1.000313e+00
  467 4.550781e-01 3.612535e-01 1.000313e+00
  468 4.560547e-01 3.612530e-01 1.000313e+00
  469 4.570312e-01 3.612526e-01 1.000313e+00
  470 4.580078e-01 3.612521e-01 1.000313e+00
  471 4.589844e-01 3.612516e-01 1.000313e+00
  472 4.599609e-01 3.612512e-01 1.000313e+00
  473 4.609375e-01 3.612507e-01 1.000313e+00
  474 4.619141e-01 3.612503e-01 1.000313e+00
  475 4.628906e-01 3.612498e-01 1.000313e+00
  476 4.638672e-01 3.612493e-01 1.000313e+00
  477 4.648438e-01 3.612489e-01 1.000313e+00
  478 4.658203e-01 3.612484e-01 1.000313e+00
  479 4.667969e-01 3.612480e-01 1.000313e+00
  480 4.677734e-01 3.612475e-01 1.000313e+00
  481 4.687500e-01 3.612471e-01 1.000313e+00
  482 4.697266e-01 3.612466e-01 1.000313e+00
  483 4.707031e-01 3.612462e-01 1.000313e+00
  484 4.716797e-01 3.612457e-01 1.000313e+00
  485 4.726562e-01 3.612453e-01 1.000313e+00
  486 4.736328e-01 3.612448e-01 1.000313e+00
  487 4.746094e-01 3.612444e-01 1.000313e+00
  488 4.755859e-01 3.612439e-01 1.000313e+00
  489 4.765625e-01 3.612435e-01 1.000313e+00
  490 4.775391e-01 3.612430e-01 1.000313e+00
  491 4.785156e-01 3.612426e-01 1.000313e+00
  492 4.794922e-01 3.612421e-01 1.000313e+00
  493 4.804688e-01 3.612417e-01 1.000313e+00
  494 4.814453e-01 3.612413e-01 1.000313e+00
  495 4.824219e-01 3.612408e-01 1.000313e+00
  496 4.833984e-01 3.612404e-01 1.000313e+00
  497 4.843750e-01 3.612399e-01 1.000313e+00
  498 4.853516e-01 3.612395e-01 1.000313e+00
  499 4.863281e-01 3.612391e-01 1.000313e+00
  500 4.873047e-01 3.612386e-01 1.000313e+00
  501 4.882812e-01 3.612382e-01 1.000313e+00
  502 4.892578e-01 3.612378e-01 1.000313e+00
  503 4.902344e-01 3.612373e-01 1.000313e+00
  504 4.912109e-01 3.612369e-01 1.000313e+00
  505 4.921875e-01 3.612365e-01 1.000313e+00
  506 4.931641e-01 3.612360e-01 1.000313e+00
  507 4.941406e-01 3.612356e-01 1.000313e+00
  508 4.951172e-01 3.612352e-01 1.000313e+00
  509 4.960938e-01 3.612348e-01 1.000313e+00
  510 4.970703e-01 3.612343e-01 1.000313e+00
  511 4.980469e-01 3.612339e-01 1.000313e+00
  512 4.990234e-01 3.612335e-01 1.000313e+00
  513 5.000000e-01 3.612330e-01 1.000313e+00
  514 5.009766e-01 3.612326e-01 1.000313e+00
  515 5.019531e-01 3.612322e-01 1.000313e+00
  516 5.029297e-01 3.612318e-01 1.000313e+00
  517 5.039062e-01 3.612314e-01 1.000313e+00
  518 5.048828e-01 3.612309e-01 1.000313e+00
  519 5.058594e-01 3.612305e-01 1.000313e+00
  520 5.068359e-01 3.612301e-01 1.000313e+00
  521 5.078125e-01 3.612297e-01 1.000313e+00
  522 5.087891e-01 3.612293e-01 1.000313e+00
  523 5.097656e-01 3.612288e-01 1.000313e+00
  524 5.107422e-01 3.612284e-01 1.000313e+00
  525 5.117188e-01 3.612280e-01 1.000313e+00
  526 5.126953e-01 3.612276e-01 1.000313e+00
  527 5.136719e-01 3.612272e-01 1.000313e+00
  528 5.146484e-01 3.612268e-01 1.000313e+00
  529 5.156250e-01 3.612264e-01 1.000313e+00
  530 5.166016e-01 3.612259e-01 1.000313e+00
  531 5.175781e-01 3.612255e-01 1.000313e+00
  532 5.185547e-01 3.612251e-01 1.000313e+00
  533 5.195312e-01 3.612247e-01 1.000313e+00
  534 5.205078e-01 3.612243e-01 1.000313e+00
  535 5.214844e-01 3.612239e-01 1.000313e+00
  536 5.224609e-01 3.612235e-01 1.000314e+00
  537 5.234375e-01 3.612231e-01 1.000314e+00
  538 5.244141e-01 3.612227e-01 1.000314e+00
  539 5.253906e-01 3.612223e-01 1.000314e+00
  540 5.263672e-01 3.612219e-01 1.000314e+00
  541 5.273438e-01 3.612215e-01 1.000314e+00
  542 5.283203e-01 3.612211e-01 1.000314e+00
  543 5.292969e-01 3.612207e-01 1.000314e+00
  544 5.302734e-01 3.612203e-01 1.000314e+00
  545 5.312500e-01 3.612199e-01 1.000314e+00
  546 5.322266e-01 3.612195e-01 1.000314e+00
  547 5.332031e-01 3.612191e-01 1.000314e+00
  548 5.341797e-01 3.612187e-01 1.000314e+00
  549 5.351562e-01 3.612183e-01 1.000314e+00
  550 5.361328e-01 3.612179e-01 1.000314e+00
  551 5.371094e-01 3.612175e-01 1.000314e+00
  552 5.380859e-01 3.612171e-01 1.000314e+00
  553 5.390625e-01 3.612167e-01 1.000314e+00
  554 5.400391e-01 3.612163e-01 1.000314e+00
  555 5.410156e-01 3.612159e-01 1.000314e+00
  556 5.419922e-01 3.612155e-01 1.000314e+00
  557 5.429688e-01 3.612152e-01 1.000314e+00
  558 5.439453e-01 3.612148e-01 1.000314e+00
  559 5.449219e-01 3.612144e-01 1.000314e+00
  560 5.458984e-01 3.612140e-01 1.000314e+00
  561 5.468750e-01 3.612136e-01 1.000314e+00
  562 5.478516e-01 3.612132e-01 1.000314e+00
  563 5.488281e-01 3.612128e-01 1.000314e+00
  564 5.498047e-01 3.612124e-01 1.000314e+00
  565 5.507812e-01 3.612121e-01 1.000314e+00
  566 5.517578e-01 3.612117e-01 1.000314e+00
  567 5.527344e-01 3.612113e-01 1.000314e+00
  568 5.537109e-01 3.612109e-01 1.000314e+00
  569 5.546875e-01 3.612105e-01 1.000314e+00
  570 5.556641e-01 3.612102e-01 1.000314e+00
  571 5.566406e-01 3.612098e-01 1.000314e+00
  572 5.576172e-01 3.612094e-01 1.000314e+00
  573 5.585938e-01 3.612090e-01 1.000314e+00
  574 5.595703e-01 3.612086e-01 1.000314e+00
  575 5.605469e-01 3.612083e-01 1.000314e+00
  576 5.615234e-01 3.612079e-01 1.000314e+00
  577 5.625000e-01 3.612075e-01 1.000314e+00
  578 5.634766e-01 3.612071e-01 1.000314e+00
  579 5.644531e-01 3.612068e-01 1.000314e+00
  580 5.654297e-01 3.612064e-01 1.000314e+00
  581 5.664062e-01 3.612060e-01 1.000314e+00
  582 5.673828e-01 3.612056e-01 1.000314e+00
  583 5.683594e-01 3.612053e-01 1.000314e+00
  584 5.693359e-01 3.612049e-01 1.000314e+00
  585 5.703125e-01 3.612045e-01 1.000314e+00
  586 5.712891e-01 3.612042e-01 1.000314e+00
  587 5.722656e-01 3.612038e-01 1.000314e+00
  588 5.732422e-01 3.612034e-01 1.000314e+00
  589 5.742188e-01 3.612031e-01 1.000314e+00
  590 5.751953e-01 3.612027e-01 1.000314e+00
  591 5.761719e-01 3.612023e-01 1.000314e+00
  592 5.771484e-01 3.612020e-01 1.000314e+00
  593 5.781250e-01 3.612016e-01 1.000314e+00
  594 5.791016e-01 3.612013e-01 1.000314e+00
  595 5.800781e-01 3.612009e-01 1.000314e+00
  596 5.810547e-01 3.612005e-01 1.000314e+00
  597 5.820312e-01 3.612002e-01 1.000314e+00
  598 5.830078e-01 3.611998e-01 1.000314e+00
  599 5.839844e-01 3.611994e-01 1.000314e+00
  600 5.849609e-01 3.611991e-01 1.000314e+00
  601 5.859375e-01 3.611987e-01 1.000314e+00
  602 5.869141e-01 3.611984e-01 1.000314e+00
  603 5.878906e-01 3.611980e-01 1.000314e+00
  604 5.888672e-01 3.611977e-01 1.000314e+00
  605 5.898438e-01 3.611973e-01 1.000314e+00
  606 5.908203e-01 3.611970e-01 1.000314e+00
  607 5.917969e-01 3.611966e-01 1.000314e+00
  608 5.927734e-01 3.611963e-01 1.000314e+00
  609 5.937500e-01 3.611959e-01 1.000314e+00
  610 5.947266e-01 3.611955e-01 1.000314e+00
  611 5.957031e-01 3.611952e-01 1.000314e+00
  612 5.966797e-01 3.611948e-01 1.000314e+00
  613 5.976562e-01 3.611945e-01 1.000314e+00
  614 5.986328e-01 3.611941e-01 1.000314e+00
  615 5.996094e-01 3.611938e-01 1.000314e+00
  616 6.005859e-01 3.611935e-01 1.000314e+00
  617 6.015625e-01 3.611931e-01 1.000314e+00
  618 6.025391e-01 3.611928e-01 1.000314e+00
  619 6.035156e-01 3.611924e-01 1.000314e+00
  620 6.044922e-01 3.611921e-01 1.000314e+00
  621 6.054688e-01 3.611917e-01 1.000314e+00
  622 6.064453e-01 3.611914e-01 1.000314e+00
  623 6.074219e-01 3.611910e-01 1.000314e+00
  624 6.083984e-01 3.611907e-01 1.000314e+00
  625 6.093750e-01 3.611904e-01 1.000314e+00
  626 6.103516e-01 3.611900e-01 1.000314e+00
  627 6.113281e-01 3.611897e-01 1.000314e+00
  628 6.123047e-01 3.611893e-01 1.000314e+00
  629 6.132812e-01 3.611890e-01 1.000314e+00
  630 6.142578e-01 3.611887e-01 1.000314e+00
  631 6.152344e-01 3.611883e-01 1.000314e+00
  632 6.162109e-01 3.611880e-01 1.000314e+00
  633 6.171875e-01 3.611877e-01 1.000314e+00
  634 6.181641e-01 3.611873e-01 1.000314e+00
  635 6.191406e-01 3.611870e-01 1.000314e+00
  636 6.201172e-01 3.611867e-01 1.000314e+00
  637 6.210938e-01 3.611863e-01 1.000314e+00
  638 6.220703e-01 3.611860e-01 1.000314e+00
  639 6.230469e-01 3.611857e-01 1.000314e+00
  640 6.240234e-01 3.611853e-01 1.000314e+00
  641 6.250000e-01 3.611850e-01 1.000314e+00
  642 6.259766e-01 3.611847e-01 1.000314e+00
  643 6.269531e-01 3.611843e-01 1.000314e+00
  644 6.279297e-01 3.611840e-01 1.000314e+00
  645 6.289062e-01 3.611837e-01 1.000314e+00
  646 6.298828e-01 3.611833e-01 1.000314e+00
  647 6.308594e-01 3.611830e-01 1.000314e+00
  648 6.318359e-01 3.611827e-01 1.000314e+00
  649 6.328125e-01 3.611824e-01 1.000314e+00
  650 6.337891e-01 3.611820e-01 1.000314e+00
  651 6.347656e-01 3.611817e-01 1.000314e+00
  652 6.357422e-01 3.611814e-01 1.000314e+00
  653 6.367188e-01 3.611811e-01 1.000314e+00
  654 6.376953e-01 3.611808e-01 1.000314e+00
  655 6.386719e-01 3.611804e-01 1.000314e+00
  656 6.396484e-01 3.611801e-01 1.000314e+00
  657 6.406250e-01 3.611798e-01 1.000314e+00
  658 6.416016e-01 3.611795e-01 1.000314e+00
  659 6.425781e-01 3.611792e-01 1.000314e+00
  660 6.435547e-01 3.611788e-01 1.000314e+00
  661 6.445312e-01 3.611785e-01 1.000314e+00
  662 6.455078e-01 3.611782e-01 1.000314e+00
  663 6.464844e-01 3.611779e-01 1.000314e+00
  664 6.474609e-01 3.611776e-01 1.000314e+00
  665 6.484375e-01 3.611772e-01 1.000314e+00
  666 6.494141e-01 3.611769e-01 1.000314e+00
  667 6.503906e-01 3.611766e-01 1.000314e+00
  668 6.513672e-01 3.611763e-01 1.000314e+00
  669 6.523438e-01 3.611760e-01 1.000314e+00
  670 6.533203e-01 3.611757e-01 1.000314e+00
  671 6.542969e-01 3.611754e-01 1.000314e+00
  672 6.552734e-01 3.611751e-01 1.000314e+00
  673 6.562500e-01 3.611747e-01 1.000314e+00
  674 6.572266e-01 3.611744e-01 1.000314e+00
  675 6.582031e-01 3.611741e-01 1.000314e+00
  676 6.591797e-01 3.611738e-01 1.000314e+00
  677 6.601562e-01 3.611735e-01 1.000314e+00
  678 6.611328e-01 3.611732e-01 1.000314e+00
  679 6.621094e-01 3.611729e-01 1.000314e+00
  680 6.630859e-01 3.611726e-01 1.000314e+00
  681 6.640625e-01 3.611723e-01 1.000314e+00
  682 6.650391e-01 3.611720e-01 1.000315e+00
  683 6.660156e-01 3.611717e-01 1.000315e+00
  684 6.669922e-01 3.611714e-01 1.000315e+00
  685 6.679688e-01 3.611711e-01 1.000315e+00
  686 6.689453e-01 3.611708e-01 1.000315e+00
  687 6.699219e-01 3.611705e-01 1.000315e+00
  688 6.708984e-01 3.611702e-01 1.000315e+00
  689 6.718750e-01 3.611699e-01 1.000315e+00
  690 6.728516e-01 3.611696e-01 1.000315e+00
  691 6.738281e-01 3.611693e-01 1.000315e+00
  692 6.748047e-01 3.611690e-01 1.000315e+00
  693 6.757812e-01 3.611687e-01 1.000315e+00
  694 6.767578e-01 3.611684e-01 1.000315e+00
  695 6.777344e-01 3.611681e-01 1.000315e+00
  696 6.787109e-01 3.611678e-01 1.000315e+00
  697 6.796875e-01 3.611675e-01 1.000315e+00
  698 6.806641e-01 3.611672e-01 1.000315e+00
  699 6.816406e-01 3.611669e-01 1.000315e+00
  700 6.826172e-01 3.611666e-01 1.000315e+00
  701 6.835938e-01 3.611663e-01 1.000315e+00
  702 6.845703e-01 3.611660e-01 1.000315e+00
  703 6.855469e-01 3.611657e-01 1.000315e+00
  704 6.865234e-01 3.611654e-01 1.000315e+00
  705 6.875000e-01 3.611651e-01 1.000315e+00
  706 6.884766e-01 3.611648e-01 1.000315e+00
  707 6.894531e-01 3.611645e-01 1.000315e+00
  708 6.904297e-01 3.611643e-01 1.000315e+00
  709 6.914062e-01 3.611640e-01 1.000315e+00
  710 6.923828e-01 3.611637e-01 1.000315e+00
  711 6.933594e-01 3.611634e-01 1.000315e+00
  712 6.943359e-01 3.611631e-01 1.000315e+00
  713 6.953125e-01 3.611628e-01 1.000315e+00
  714 6.962891e-01 3.611625e-01 1.000315e+00
  715 6.972656e-01 3.611622e-01 1.000315e+00
  716 6.982422e-01 3.611620e-01 1.000315e+00
  717 6.992188e-01 3.611617e-01 1.000315e+00
  718 7.001953e-01 3.611614e-01 1.000315e+00
  719 7.011719e-01 3.611611e-01 1.000315e+00
  720 7.021484e-01 3.611608e-01 1.000315e+00
  721 7.031250e-01 3.611605e-01 1.000315e+00
  722 7.041016e-01 3.611603e-01 1.000315e+00
  723 7.050781e-01 3.611600e-01 1.000315e+00
  724 7.060547e-01 3.611597e-01 1.000315e+00
  725 7.070312e-01 3.611594e-01 1.000315e+00
  726 7.080078e-01 3.611591e-01 1.000315e+00
  727 7.089844e-01 3.611589e-01 1.000315e+00
  728 7.099609e-01 3.611586e-01 1.000315e+00
  729 7.109375e-01 3.611583e-01 1.000315e+00
  730 7.119141e-01 3.611580e-01 1.000315e+00
  731 7.128906e-01 3.611577e-01 1.000315e+00
  732 7.138672e-01 3.611575e-01 1.000315e+00
  733 7.148438e-01 3.611572e-01 1.000315e+00
  734 7.158203e-01 3.611569e-01 1.000315e+00
  735 7.167969e-01 3.611566e-01 1.000315e+00
  736 7.177734e-01 3.611564e-01 1.000315e+00
  737 7.187500e-01 3.611561e-01 1.000315e+00
  738 7.197266e-01 3.611558e-01 1.000315e+00
  739 7.207031e-01 3.611556e-01 1.000315e+00
  740 7.216797e-01 3.611553e-01 1.000315e+00
  741 7.226562e-01 3.611550e-01 1.000315e+00
  742 7.236328e-01 3.611547e-01 1.000315e+00
  743 7.246094e-01 3.611545e-01 1.000315e+00
  744 7.255859e-01 3.611542e-01 1.000315e+00
  745 7.265625e-01 3.611539e-01 1.000315e+00
  746 7.275391e-01 3.611537e-01 1.000315e+00
  747 7.285156e-01 3.611534e-01 1.000315e+00
  748 7.294922e-01 3.611531e-01 1.000315e+00
  749 7.304688e-01 3.611529e-01 1.000315e+00
  750 7.314453e-01 3.611526e-01 1.000315e+00
  751 7.324219e-01 3.611523e-01 1.000315e+00
  752 7.333984e-01 3.611521e-01 1.000315e+00
  753 7.343750e-01 3.611518e-01 1.000315e+00
  754 7.353516e-01 3.611515e-01 1.000315e+00
  755 7.363281e-01 3.611513e-01 1.000315e+00
  756 7.373047e-01 3.611510e-01 1.000315e+00
  757 7.382812e-01 3.611507e-01 1.000315e+00
  758 7.392578e-01 3.611505e-01 1.000315e+00
  759 7.402344e-01 3.611502e-01 1.000315e+00
  760 7.412109e-01 3.611499e-01 1.000315e+00
  761 7.421875e-01 3.611497e-01 1.000315e+00
  762 7.431641e-01 3.611494e-01 1.000315e+00
  763 7.441406e-01 3.611492e-01 1.000315e+00
  764 7.451172e-01 3.611489e-01 1.000315e+00
  765 7.460938e-01 3.611486e-01 1.000315e+00
  766 7.470703e-01 3.611484e-01 1.000315e+00
  767 7.480469e-01 3.611481e-01 1.000315e+00
  768 7.490234e-01 3.611479e-01 1.000315e+00
  769 7.500000e-01 3.611476e-01 1.000315e+00
  770 7.509766e-01 3.611474e-01 1.000315e+00
  771 7.519531e-01 3.611471e-01 1.000315e+00
  772 7.529297e-01 3.611468e-01 1.000315e+00
  773 7.539062e-01 3.611466e-01 1.000315e+00
  774 7.548828e-01 3.611463e-01 1.000315e+00
  775 7.558594e-01 3.611461e-01 1.000315e+00
  776 7.568359e-01 3.611458e-01 1.000315e+00
  777 7.578125e-01 3.611456e-01 1.000315e+00
  778 7.587891e-01 3.611453e-01 1.000315e+00
  779 7.597656e-01 3.611451e-01 1.000315e+00
  780 7.607422e-01 3.611448e-01 1.000315e+00
  781 7.617188e-01 3.611446e-01 1.000315e+00
  782 7.626953e-01 3.611443e-01 1.000315e+00
  783 7.636719e-01 3.611441e-01 1.000315e+00
  784 7.646484e-01 3.611438e-01 1.000315e+00
  785 7.656250e-01 3.611436e-01 1.000315e+00
  786 7.666016e-01 3.611433e-01 1.000315e+00
  787 7.675781e-01 3.611431e-01 1.000315e+00
  788 7.685547e-01 3.611428e-01 1.000315e+00
  789 7.695312e-01 3.611426e-01 1.000315e+00
  790 7.705078e-01 3.611423e-01 1.000315e+00
  791 7.714844e-01 3.611421e-01 1.000315e+00
  792 7.724609e-01 3.611418e-01 1.000315e+00
  793 7.734375e-01 3.611416e-01 1.000315e+00
  794 7.744141e-01 3.611413e-01 1.000315e+00
  795 7.753906e-01 3.611411e-01 1.000315e+00
  796 7.763672e-01 3.611409e-01 1.000315e+00
  797 7.773438e-01 3.611406e-01 1.000315e+00
  798 7.783203e-01 3.611404e-01 1.000315e+00
  799 7.792969e-01 3.611401e-01 1.000315e+00
  800 7.802734e-01 3.611399e-01 1.000315e+00
  801 7.812500e-01 3.611396e-01 1.000315e+00
  802 7.822266e-01 3.611394e-01 1.000315e+00
  803 7.832031e-01 3.611392e-01 1.000315e+00
  804 7.841797e-01 3.611389e-01 1.000315e+00
  805 7.851562e-01 3.611387e-01 1.000315e+00
  806 7.861328e-01 3.611384e-01 1.000315e+00
  807 7.871094e-01 3.611382e-01 1.000315e+00
  808 7.880859e-01 3.611380e-01 1.000315e+00
  809 7.890625e-01 3.611377e-01 1.000315e+00
  810 7.900391e-01 3.611375e-01 1.000315e+00
  811 7.910156e-01 3.611373e-01 1.000315e+00
  812 7.919922e-01 3.611370e-01 1.000315e+00
  813 7.929688e-01 3.611368e-01 1.000315e+00
  814 7.939453e-01 3.611366e-01 1.000315e+00
  815 7.949219e-01 3.611363e-01 1.000315e+00
  816 7.958984e-01 3.611361e-01 1.000315e+00
  817 7.968750e-01 3.611358e-01 1.000315e+00
  818 7.978516e-01 3.611356e-01 1.000315e+00
  819 7.988281e-01 3.611354e-01 1.000315e+00
  820 7.998047e-01 3.611352e-01 1.000315e+00
  821 8.007812e-01 3.611349e-01 1.000315e+00
  822 8.017578e-01 3.611347e-01 1.000315e+00
  823 8.027344e-01 3.611345e-01 1.000315e+00
  824 8.037109e-01 3.611342e-01 1.000315e+00
  825 8.046875e-01 3.611340e-01 1.000315e+00
  826 8.056641e-01 3.611338e-01 1.000315e+00
  827 8.066406e-01 3.611335e-01 1.000315e+00
  828 8.076172e-01 3.611333e-01 1.000315e+00
  829 8.085938e-01 3.611331e-01 1.000315e+00
  830 8.095703e-01 3.611328e-01 1.000315e+00
  831 8.105469e-01 3.611326e-01 1.000315e+00
  832 8.115234e-01 3.611324e-01 1.000315e+00
  833 8.125000e-01 3.611322e-01 1.000315e+00
  834 8.134766e-01 3.611319e-01 1.000315e+00
  835 8.144531e-01 3.611317e-01 1.000315e+00
  836 8.154297e-01 3.611315e-01 1.000315e+00
  837 8.164062e-01 3.611313e-01 1.000315e+00
  838 8.173828e-01 3.611310e-01 1.000315e+00
  839 8.183594e-01 3.611308e-01 1.000315e+00
  840 8.193359e-01 3.611306e-01 1.000315e+00
  841 8.203125e-01 3.611304e-01 1.000315e+00
  842 8.212891e-01 3.611301e-01 1.000315e+00
  843 8.222656e-01 3.611299e-01 1.000315e+00
  844 8.232422e-01 3.611297e-01 1.000315e+00
  845 8.242188e-01 3.611295e-01 1.000315e+00
  846 8.251953e-01 3.611293e-01 1.000315e+00
  847 8.261719e-01 3.611290e-01 1.000315e+00
  848 8.271484e-01 3.611288e-01 1.000315e+00
  849 8.281250e-01 3.611286e-01 1.000315e+00
  850 8.291016e-01 3.611284e-01 1.000315e+00
  851 8.300781e-01 3.611282e-01 1.000315e+00
  852 8.310547e-01 3.611279e-01 1.000315e+00
  853 8.320312e-01 3.611277e-01 1.000315e+00
  854 8.330078e-01 3.611275e-01 1.000315e+00
  855 8.339844e-01 3.611273e-01 1.000315e+00
  856 8.349609e-01 3.611271e-01 1.000315e+00
  857 8.359375e-01 3.611269e-01 1.000315e+00
  858 8.369141e-01 3.611266e-01 1.000315e+00
  859 8.378906e-01 3.611264e-01 1.000315e+00
  860 8.388672e-01 3.611262e-01 1.000315e+00
  861 8.398438e-01 3.611260e-01 1.000315e+00
  862 8.408203e-01 3.611258e-01 1.000315e+00
  863 8.417969e-01 3.611256e-01 1.000315e+00
  864 8.427734e-01 3.611254e-01 1.000315e+00
  865 8.437500e-01 3.611251e-01 1.000315e+00
  866 8.447266e-01 3.611249e-01 1.000315e+00
  867 8.457031e-01 3.611247e-01 1.000315e+00
  868 8.466797e-01 3.611245e-01 1.000315e+00
  869 8.476562e-01 3.611243e-01 1.000315e+00
  870 8.486328e-01 3.611241e-01 1.000315e+00
  871 8.496094e-01 3.611239e-01 1.000315e+00
  872 8.505859e-01 3.611237e-01 1.000315e+00
  873 8.515625e-01 3.611235e-01 1.000315e+00
  874 8.525391e-01 3.611232e-01 1.000315e+00
  875 8.535156e-01 3.611230e-01 1.000315e+00
  876 8.544922e-01 3.611228e-01 1.000315e+00
  877 8.554688e-01 3.611226e-01 1.000316e+00
  878 8.564453e-01 3.611224e-01 1.000316e+00
  879 8.574219e-01 3.611222e-01 1.000316e+00
  880 8.583984e-01 3.611220e-01 1.000316e+00
  881 8.593750e-01 3.611218e-01 1.000316e+00
  882 8.603516e-01 3.611216e-01 1.000316e+00
  883 8.613281e-01 3.611214e-01 1.000316e+00
  884 8.623047e-01 3.611212e-01 1.000316e+00
  885 8.632812e-01 3.611210e-01 1.000316e+00
  886 8.642578e-01 3.611208e-01 1.000316e+00
  887 8.652344e-01 3.611206e-01 1.000316e+00
  888 8.662109e-01 3.611204e-01 1.000316e+00
  889 8.671875e-01 3.611202e-01 1.000316e+00
  890 8.681641e-01 3.611200e-01 1.000316e+00
  891 8.691406e-01 3.611198e-01 1.000316e+00
  892 8.701172e-01 3.611196e-01 1.000316e+00
  893 8.710938e-01 3.611193e-01 1.000316e+00
  894 8.720703e-01 3.611191e-01 1.000316e+00
  895 8.730469e-01 3.611189e-01 1.000316e+00
  896 8.740234e-01 3.611187e-01 1.000316e+00
  897 8.750000e-01 3.611185e-01 1.000316e+00
  898 8.759766e-01 3.611183e-01 1.000316e+00
  899 8.769531e-01 3.611181e-01 1.000316e+00
  900 8.779297e-01 3.611179e-01 1.000316e+00
  901 8.789062e-01 3.611178e-01 1.000316e+00
  902 8.798828e-01 3.611176e-01 1.000316e+00
  903 8.808594e-01 3.611174e-01 1.000316e+00
  904 8.818359e-01 3.611172e-01 1.000316e+00
  905 8.828125e-01 3.611170e-01 1.000316e+00
  906 8.837891e-01 3.611168e-01 1.000316e+00
  907 8.847656e-01 3.611166e-01 1.000316e+00
  908 8.857422e-01 3.611164e-01 1.000316e+00
  909 8.867188e-01 3.611162e-01 1.000316e+00
  910 8.876953e-01 3.611160e-01 1.000316e+00
  911 8.886719e-01 3.611158e-01 1.000316e+00
  912 8.896484e-01 3.611156e-01 1.000316e+00
  913 8.906250e-01 3.611154e-01 1.000316e+00
  914 8.916016e-01 3.611152e-01 1.000316e+00
  915 8.925781e-01 3.611150e-01 1.000316e+00
  916 8.935547e-01 3.611148e-01 1.000316e+00
  917 8.945312e-01 3.611146e-01 1.000316e+00
  918 8.955078e-01 3.611144e-01 1.000316e+00
  919 8.964844e-01 3.611142e-01 1.000316e+00
  920 8.974609e-01 3.611141e-01 1.000316e+00
  921 8.984375e-01 3.611139e-01 1.000316e+00
  922 8.994141e-01 3.611137e-01 1.000316e+00
  923 9.003906e-01 3.611135e-01 1.000316e+00
  924 9.013672e-01 3.611133e-01 1.000316e+00
  925 9.023438e-01 3.611131e-01 1.000316e+00
  926 9.033203e-01 3.611129e-01 1.000316e+00
  927 9.042969e-01 3.611127e-01 1.000316e+00
  928 9.052734e-01 3.611125e-01 1.000316e+00
  929 9.062500e-01 3.611124e-01 1.000316e+00
  930 9.072266e-01 3.611122e-01 1.000316e+00
  931 9.082031e-01 3.611120e-01 1.000316e+00
  932 9.091797e-01 3.611118e-01 1.000316e+00
  933 9.101562e-01 3.611116e-01 1.000316e+00
  934 9.111328e-01 3.611114e-01 1.000316e+00
  935 9.121094e-01 3.611112e-01 1.000316e+00
  936 9.130859e-01 3.611110e-01 1.000316e+00
  937 9.140625e-01 3.611109e-01 1.000316e+00
  938 9.150391e-01 3.611107e-01 1.000316e+00
  939 9.160156e-01 3.611105e-01 1.000316e+00
  940 9.169922e-01 3.611103e-01 1.000316e+00
  941 9.179688e-01 3.611101e-01 1.000316e+00
  942 9.189453e-01 3.611099e-01 1.000316e+00
  943 9.199219e-01 3.611098e-01 1.000316e+00
  944 9.208984e-01 3.611096e-01 1.000316e+00
  945 9.218750e-01 3.611094e-01 1.000316e+00
  946 9.228516e-01 3.611092e-01 1.000316e+00
  947 9.238281e-01 3.611090e-01 1.000316e+00
  948 9.248047e-01 3.611089e-01 1.000316e+00
  949 9.257812e-01 3.611087e-01 1.000316e+00
  950 9.267578e-01 3.611085e-01 1.000316e+00
  951 9.277344e-01 3.611083e-01 1.000316e+00
  952 9.287109e-01 3.611081e-01 1.000316e+00
  953 9.296875e-01 3.611080e-01 1.000316e+00
  954 9.306641e-01 3.611078e-01 1.000316e+00
  955 9.316406e-01 3.611076e-01 1.000316e+00
  956 9.326172e-01 3.611074e-01 1.000316e+00
  957 9.335938e-01 3.611072e-01 1.000316e+00
  958 9.345703e-01 3.611071e-01 1.000316e+00
  959 9.355469e-01 3.611069e-01 1.000316e+00
  960 9.365234e-01 3.611067e-01 1.000316e+00
  961 9.375000e-01 3.611065e-01 1.000316e+00
  962 9.384766e-01 3.611064e-01 1.000316e+00
  963 9.394531e-01 3.611062e-01 1.000316e+00
  964 9.404297e-01 3.611060e-01 1.000316e+00
  965 9.414062e-01 3.611058e-01 1.000316e+00
  966 9.423828e-01 3.611057e-01 1.000316e+00
  967 9.433594e-01 3.611055e-01 1.000316e+00
  968 9.443359e-01 3.611053e-01 1.000316e+00
  969 9.453125e-01 3.611051e-01 1.000316e+00
  970 9.462891e-01 3.611050e-01 1.000316e+00
  971 9.472656e-01 3.611048e-01 1.000316e+00
  972 9.482422e-01 3.611046e-01 1.000316e+00
  973 9.492188e-01 3.611044e-01 1.000316e+00
  974 9.501953e-01 3.611043e-01 1.000316e+00
  975 9.511719e-01 3.611041e-01 1.000316e+00
  976 9.521484e-01 3.611039e-01 1.000316e+00
  977 9.531250e-01 3.611038e-01 1.000316e+00
  978 9.541016e-01 3.611036e-01 1.000316e+00
  979 9.550781e-01 3.611034e-01 1.000316e+00
  980 9.560547e-01 3.611033e-01 1.000316e+00
  981 9.570312e-01 3.611031e-01 1.000316e+00
  982 9.580078e-01 3.611029e-01 1.000316e+00
  983 9.589844e-01 3.611027e-01 1.000316e+00
  984 9.599609e-01 3.611026e-01 1.000316e+00
  985 9.609375e-01 3.611024e-01 1.000316e+00
  986 9.619141e-01 3.611022e-01 1.000316e+00
  987 9.628906e-01 3.611021e-01 1.000316e+00
  988 9.638672e-01 3.611019e-01 1.000316e+00
  989 9.648438e-01 3.611017e-01 1.000316e+00
  990 9.658203e-01 3.611016e-01 1.000316e+00
  991 9.667969e-01 3.611014e-01 1.000316e+00
  992 9.677734e-01 3.611012e-01 1.000316e+00
  993 9.687500e-01 3.611011e-01 1.000316e+00
  994 9.697266e-01 3.611009e-01 1.000316e+00
  995 9.707031e-01 3.611007e-01 1.000316e+00
  996 9.716797e-01 3.611006e-01 1.000316e+00
  997 9.726562e-01 3.611004e-01 1.000316e+00
  998 9.736328e-01 3.611003e-01 1.000316e+00
  999 9.746094e-01 3.611001e-01 1.000316e+00
 1000 9.755859e-01 3.610999e-01 1.000316e+00
 1001 9.765625e-01 3.610998e-01 1.000316e+00
 1002 9.775391e-01 3.610996e-01 1.000316e+00
 1003 9.785156e-01 3.610994e-01 1.000316e+00
 1004 9.794922e-01 3.610993e-01 1.000316e+00
 1005 9.804688e-01 3.610991e-01 1.000316e+00
 1006 9.814453e-01 3.610990e-01 1.000316e+00
 1007 9.824219e-01 3.610988e-01 1.000316e+00
 1008 9.833984e-01 3.610986e-01 1.000316e+00
 1009 9.843750e-01 3.610985e-01 1.000316e+00
 1010 9.853516e-01 3.610983e-01 1.000316e+00
 1011 9.863281e-01 3.610982e-01 1.000316e+00
 1012 9.873047e-01 3.610980e-01 1.000316e+00
 1013 9.882812e-01 3.610978e-01 1.000316e+00
 1014 9.892578e-01 3.610977e-01 1.000316e+00
 1015 9.902344e-01 3.610975e-01 1.000316e+00
 1016 9.912109e-01 3.610974e-01 1.000316e+00
 1017 9.921875e-01 3.610972e-01 1.000316e+00
 1018 9.931641e-01 3.610970e-01 1.000316e+00
 1019 9.941406e-01 3.610969e-01 1.000316e+00
 1020 9.951172e-01 3.610967e-01 1.000316e+00
 1021 9.960938e-01 3.610966e-01 1.000316e+00
 1022 9.970703e-01 3.610964e-01 1.000316e+00
 1023 9.980469e-01 3.610963e-01 1.000316e+00
 1024 9.990234e-01 3.610961e-01 1.000316e+00


==> EMei2d2_Hierarchical.dat <==
    N T			   EN			MAX
	1 0.000000e+00 1.000000e+00 9.995134e-01
    2 1.562500e-05 1.091636e-02 9.994245e-01
    3 3.125000e-05 8.508228e-03 9.994211e-01
    4 4.687500e-05 7.981588e-03 9.994212e-01
    5 6.250000e-05 7.678473e-03 9.993011e-01
    6 7.812500e-05 7.469974e-03 9.993001e-01
    7 9.375000e-05 7.313758e-03 9.991233e-01
    8 1.093750e-04 7.189920e-03 9.991018e-01
    9 1.250000e-04 7.087693e-03 9.992001e-01
   10 1.406250e-04 7.000703e-03 9.988355e-01
   11 1.562500e-04 6.924918e-03 9.985817e-01
   12 1.718750e-04 6.857656e-03 9.984864e-01
   13 1.875000e-04 6.797057e-03 9.965757e-01
   14 2.031250e-04 6.741791e-03 9.947061e-01
   15 2.187500e-04 6.690878e-03 9.929030e-01
   16 2.343750e-04 6.643582e-03 9.911711e-01
   17 2.500000e-04 6.599334e-03 9.894652e-01
   18 2.656250e-04 6.557690e-03 9.878489e-01
   19 2.812500e-04 6.518297e-03 9.863629e-01
   20 2.968750e-04 6.480871e-03 9.849029e-01
   21 3.125000e-04 6.445178e-03 9.834684e-01
   22 3.281250e-04 6.411027e-03 9.820613e-01
   23 3.437500e-04 6.378257e-03 9.806835e-01
   24 3.593750e-04 6.346734e-03 9.793363e-01
   25 3.750000e-04 6.316342e-03 9.780210e-01
   26 3.906250e-04 6.286986e-03 9.767386e-01
   27 4.062500e-04 6.258578e-03 9.754897e-01
   28 4.218750e-04 6.231047e-03 9.743783e-01
   29 4.375000e-04 6.204329e-03 9.732989e-01
   30 4.531250e-04 6.178367e-03 9.722476e-01
   31 4.687500e-04 6.153112e-03 9.713744e-01
   32 4.843750e-04 6.128520e-03 9.707299e-01
   33 5.000000e-04 6.104551e-03 9.700914e-01
   34 5.156250e-04 6.081172e-03 9.696592e-01
   35 5.312500e-04 6.058350e-03 9.692285e-01
   36 5.468750e-04 6.036057e-03 9.688003e-01
   37 5.625000e-04 6.014268e-03 9.684200e-01
   38 5.781250e-04 5.992960e-03 9.680470e-01
   39 5.937500e-04 5.972111e-03 9.676772e-01
   40 6.093750e-04 5.951702e-03 9.673113e-01
   41 6.250000e-04 5.931715e-03 9.669499e-01
   42 6.406250e-04 5.912135e-03 9.665936e-01
   43 6.562500e-04 5.892946e-03 9.662767e-01
   44 6.718750e-04 5.874135e-03 9.659699e-01
   45 6.875000e-04 5.855688e-03 9.656679e-01
   46 7.031250e-04 5.837595e-03 9.653712e-01
   47 7.187500e-04 5.819843e-03 9.651321e-01
   48 7.343750e-04 5.802423e-03 9.648981e-01
   49 7.500000e-04 5.785326e-03 9.646681e-01
   50 7.656250e-04 5.768543e-03 9.644424e-01
   51 7.812500e-04 5.752064e-03 9.642383e-01
   52 7.968750e-04 5.735883e-03 9.640497e-01
   53 8.125000e-04 5.719992e-03 9.638650e-01
   54 8.281250e-04 5.704385e-03 9.636844e-01
   55 8.437500e-04 5.689054e-03 9.635082e-01
   56 8.593750e-04 5.673994e-03 9.633591e-01
   57 8.750000e-04 5.659198e-03 9.632153e-01
   58 8.906250e-04 5.644662e-03 9.630754e-01
   59 9.062500e-04 5.630381e-03 9.629395e-01
   60 9.218750e-04 5.616348e-03 9.628168e-01
   61 9.375000e-04 5.602561e-03 9.627096e-01
   62 9.531250e-04 5.589014e-03 9.626060e-01
   63 9.687500e-04 5.575702e-03 9.625061e-01
   64 9.843750e-04 5.562623e-03 9.624125e-01
   65 1.000000e-03 5.549772e-03 9.623380e-01
   66 1.015625e-03 5.537146e-03 9.622667e-01
   67 1.031250e-03 5.524741e-03 9.621986e-01
   68 1.046875e-03 5.512553e-03 9.621356e-01
   69 1.062500e-03 5.500580e-03 9.620900e-01
   70 1.078125e-03 5.488819e-03 9.620472e-01
   71 1.093750e-03 5.477265e-03 9.620073e-01
   72 1.109375e-03 5.465918e-03 9.619750e-01
   73 1.125000e-03 5.454773e-03 9.619548e-01
   74 1.140625e-03 5.443829e-03 9.619371e-01
   75 1.156250e-03 5.433082e-03 9.619219e-01
   76 1.171875e-03 5.422531e-03 9.619194e-01
   77 1.187500e-03 5.412173e-03 9.619215e-01
   78 1.203125e-03 5.402005e-03 9.619257e-01
   79 1.218750e-03 5.392026e-03 9.619378e-01
   80 1.234375e-03 5.382233e-03 9.619575e-01
   81 1.250000e-03 5.372624e-03 9.619790e-01
   82 1.265625e-03 5.363198e-03 9.620065e-01
   83 1.281250e-03 5.353952e-03 9.620417e-01
   84 1.296875e-03 5.344884e-03 9.620785e-01
   85 1.312500e-03 5.335993e-03 9.621211e-01
   86 1.328125e-03 5.327277e-03 9.621737e-01
   87 1.343750e-03 5.318734e-03 9.622331e-01
   88 1.359375e-03 5.310362e-03 9.622975e-01
   89 1.375000e-03 5.302160e-03 9.623670e-01
   90 1.390625e-03 5.294126e-03 9.624373e-01
   91 1.406250e-03 5.286259e-03 9.625115e-01
   92 1.421875e-03 5.278557e-03 9.625907e-01
   93 1.437500e-03 5.271018e-03 9.626704e-01
   94 1.453125e-03 5.263642e-03 9.627508e-01
   95 1.468750e-03 5.256426e-03 9.628334e-01
   96 1.484375e-03 5.249369e-03 9.629222e-01
   97 1.500000e-03 5.242470e-03 9.630173e-01
   98 1.515625e-03 5.235727e-03 9.631126e-01
   99 1.531250e-03 5.229140e-03 9.632083e-01
  100 1.546875e-03 5.222707e-03 9.633043e-01
  101 1.562500e-03 5.216426e-03 9.634007e-01
  102 1.578125e-03 5.210296e-03 9.634975e-01
  103 1.593750e-03 5.204317e-03 9.635948e-01
  104 1.609375e-03 5.198487e-03 9.636961e-01
  105 1.625000e-03 5.192804e-03 9.637991e-01
  106 1.640625e-03 5.187267e-03 9.639023e-01
  107 1.656250e-03 5.181876e-03 9.640059e-01
  108 1.671875e-03 5.176629e-03 9.641099e-01
  109 1.687500e-03 5.171525e-03 9.642141e-01
  110 1.703125e-03 5.166564e-03 9.643188e-01
  111 1.718750e-03 5.161742e-03 9.644238e-01
  112 1.734375e-03 5.157061e-03 9.645293e-01
  113 1.750000e-03 5.152518e-03 9.646351e-01
  114 1.765625e-03 5.148112e-03 9.647413e-01
  115 1.781250e-03 5.143844e-03 9.648480e-01
  116 1.796875e-03 5.139710e-03 9.649551e-01
  117 1.812500e-03 5.135711e-03 9.650627e-01
  118 1.828125e-03 5.131845e-03 9.651729e-01
  119 1.843750e-03 5.128111e-03 9.652846e-01
  120 1.859375e-03 5.124509e-03 9.653967e-01
  121 1.875000e-03 5.121037e-03 9.655092e-01
  122 1.890625e-03 5.117694e-03 9.656220e-01
  123 1.906250e-03 5.114480e-03 9.657352e-01
  124 1.921875e-03 5.111392e-03 9.658487e-01
  125 1.937500e-03 5.108431e-03 9.659626e-01
  126 1.953125e-03 5.105595e-03 9.660769e-01
  127 1.968750e-03 5.102884e-03 9.661915e-01
  128 1.984375e-03 5.100296e-03 9.663065e-01
  129 2.000000e-03 5.097830e-03 9.664219e-01
  130 2.015625e-03 5.095486e-03 9.665377e-01
  131 2.031250e-03 5.093262e-03 9.666539e-01
  132 2.046875e-03 5.091157e-03 9.667714e-01
  133 2.062500e-03 5.089172e-03 9.668908e-01
  134 2.078125e-03 5.087303e-03 9.670105e-01
  135 2.093750e-03 5.085552e-03 9.671305e-01
  136 2.109375e-03 5.083916e-03 9.672508e-01
  137 2.125000e-03 5.082395e-03 9.673713e-01
  138 2.140625e-03 5.080988e-03 9.674922e-01
  139 2.156250e-03 5.079693e-03 9.676134e-01
  140 2.171875e-03 5.078511e-03 9.677348e-01
  141 2.187500e-03 5.077440e-03 9.678566e-01
  142 2.203125e-03 5.076479e-03 9.679786e-01
  143 2.218750e-03 5.075627e-03 9.681009e-01
  144 2.234375e-03 5.074884e-03 9.682235e-01
  145 2.250000e-03 5.074247e-03 9.683464e-01
  146 2.265625e-03 5.073718e-03 9.684695e-01
  147 2.281250e-03 5.073294e-03 9.685930e-01
  148 2.296875e-03 5.072974e-03 9.687166e-01
  149 2.312500e-03 5.072759e-03 9.688406e-01
  150 2.328125e-03 5.072646e-03 9.689648e-01
  151 2.343750e-03 5.072635e-03 9.690892e-01
  152 2.359375e-03 5.072725e-03 9.692139e-01
  153 2.375000e-03 5.072915e-03 9.693388e-01
  154 2.390625e-03 5.073205e-03 9.694639e-01
  155 2.406250e-03 5.073592e-03 9.695893e-01
  156 2.421875e-03 5.074078e-03 9.697149e-01
  157 2.437500e-03 5.074659e-03 9.698407e-01
  158 2.453125e-03 5.075337e-03 9.699668e-01
  159 2.468750e-03 5.076109e-03 9.700930e-01
  160 2.484375e-03 5.076974e-03 9.702194e-01
  161 2.500000e-03 5.077933e-03 9.703460e-01
  162 2.515625e-03 5.078984e-03 9.704728e-01
  163 2.531250e-03 5.080126e-03 9.705998e-01
  164 2.546875e-03 5.081358e-03 9.707269e-01
  165 2.562500e-03 5.082679e-03 9.708542e-01
  166 2.578125e-03 5.084089e-03 9.709817e-01
  167 2.593750e-03 5.085587e-03 9.711092e-01
  168 2.609375e-03 5.087171e-03 9.712370e-01
  169 2.625000e-03 5.088841e-03 9.713648e-01
  170 2.640625e-03 5.090596e-03 9.714928e-01
  171 2.656250e-03 5.092435e-03 9.716209e-01
  172 2.671875e-03 5.094357e-03 9.717491e-01
  173 2.687500e-03 5.096362e-03 9.718774e-01
  174 2.703125e-03 5.098447e-03 9.720058e-01
  175 2.718750e-03 5.100614e-03 9.721343e-01
  176 2.734375e-03 5.102860e-03 9.722628e-01
  177 2.750000e-03 5.105184e-03 9.723914e-01
  178 2.765625e-03 5.107587e-03 9.725201e-01
  179 2.781250e-03 5.110066e-03 9.726488e-01
  180 2.796875e-03 5.112622e-03 9.727776e-01
  181 2.812500e-03 5.115253e-03 9.729064e-01
  182 2.828125e-03 5.117958e-03 9.730352e-01
  183 2.843750e-03 5.120737e-03 9.731645e-01
  184 2.859375e-03 5.123588e-03 9.732942e-01
  185 2.875000e-03 5.126512e-03 9.734238e-01
  186 2.890625e-03 5.129506e-03 9.735535e-01
  187 2.906250e-03 5.132570e-03 9.736830e-01
  188 2.921875e-03 5.135703e-03 9.738126e-01
  189 2.937500e-03 5.138905e-03 9.739421e-01
  190 2.953125e-03 5.142175e-03 9.740716e-01
  191 2.968750e-03 5.145510e-03 9.742010e-01
  192 2.984375e-03 5.148912e-03 9.743303e-01
  193 3.000000e-03 5.152379e-03 9.744595e-01
  194 3.015625e-03 5.155909e-03 9.745887e-01
  195 3.031250e-03 5.159503e-03 9.747178e-01
  196 3.046875e-03 5.163160e-03 9.748468e-01
  197 3.062500e-03 5.166878e-03 9.749756e-01
  198 3.078125e-03 5.170656e-03 9.751044e-01
  199 3.093750e-03 5.174495e-03 9.752331e-01
  200 3.109375e-03 5.178392e-03 9.753616e-01
  201 3.125000e-03 5.182348e-03 9.754900e-01
  202 3.140625e-03 5.186361e-03 9.756182e-01
  203 3.156250e-03 5.190431e-03 9.757463e-01
  204 3.171875e-03 5.194556e-03 9.758742e-01
  205 3.187500e-03 5.198737e-03 9.760020e-01
  206 3.203125e-03 5.202971e-03 9.761296e-01
  207 3.218750e-03 5.207259e-03 9.762570e-01
  208 3.234375e-03 5.211599e-03 9.763843e-01
  209 3.250000e-03 5.215991e-03 9.765113e-01
  210 3.265625e-03 5.220434e-03 9.766382e-01
  211 3.281250e-03 5.224926e-03 9.767649e-01
  212 3.296875e-03 5.229468e-03 9.768913e-01
  213 3.312500e-03 5.234059e-03 9.770176e-01
  214 3.328125e-03 5.238697e-03 9.771436e-01
  215 3.343750e-03 5.243382e-03 9.772694e-01
  216 3.359375e-03 5.248113e-03 9.773949e-01
  217 3.375000e-03 5.252889e-03 9.775202e-01
  218 3.390625e-03 5.257710e-03 9.776453e-01
  219 3.406250e-03 5.262574e-03 9.777701e-01
  220 3.421875e-03 5.267482e-03 9.778946e-01
  221 3.437500e-03 5.272432e-03 9.780189e-01
  222 3.453125e-03 5.277423e-03 9.781429e-01
  223 3.468750e-03 5.282454e-03 9.782667e-01
  224 3.484375e-03 5.287526e-03 9.783901e-01
  225 3.500000e-03 5.292637e-03 9.785133e-01
  226 3.515625e-03 5.297786e-03 9.786362e-01
  227 3.531250e-03 5.302973e-03 9.787588e-01
  228 3.546875e-03 5.308197e-03 9.788810e-01
  229 3.562500e-03 5.313456e-03 9.790030e-01
  230 3.578125e-03 5.318752e-03 9.791246e-01
  231 3.593750e-03 5.324082e-03 9.792460e-01
  232 3.609375e-03 5.329446e-03 9.793670e-01
  233 3.625000e-03 5.334843e-03 9.794877e-01
  234 3.640625e-03 5.340273e-03 9.796080e-01
  235 3.656250e-03 5.345734e-03 9.797280e-01
  236 3.671875e-03 5.351227e-03 9.798477e-01
  237 3.687500e-03 5.356750e-03 9.799670e-01
  238 3.703125e-03 5.362302e-03 9.800859e-01
  239 3.718750e-03 5.367884e-03 9.802045e-01
  240 3.734375e-03 5.373494e-03 9.803227e-01
  241 3.750000e-03 5.379131e-03 9.804406e-01
  242 3.765625e-03 5.384796e-03 9.805581e-01
  243 3.781250e-03 5.390486e-03 9.806752e-01
  244 3.796875e-03 5.396203e-03 9.807920e-01
  245 3.812500e-03 5.401944e-03 9.809083e-01
  246 3.828125e-03 5.407709e-03 9.810243e-01
  247 3.843750e-03 5.413498e-03 9.811399e-01
  248 3.859375e-03 5.419310e-03 9.812551e-01
  249 3.875000e-03 5.425144e-03 9.813699e-01
  250 3.890625e-03 5.431000e-03 9.814842e-01
  251 3.906250e-03 5.436876e-03 9.815982e-01
  252 3.921875e-03 5.442773e-03 9.817118e-01
  253 3.937500e-03 5.448690e-03 9.818250e-01
  254 3.953125e-03 5.454626e-03 9.819377e-01
  255 3.968750e-03 5.460580e-03 9.820500e-01
  256 3.984375e-03 5.466552e-03 9.821619e-01
  257 4.000000e-03 5.472541e-03 9.822734e-01
  258 4.015625e-03 5.478547e-03 9.823845e-01
  259 4.031250e-03 5.484569e-03 9.824951e-01
  260 4.046875e-03 5.490606e-03 9.826053e-01
  261 4.062500e-03 5.496658e-03 9.827150e-01
  262 4.078125e-03 5.502724e-03 9.828243e-01
  263 4.093750e-03 5.508804e-03 9.829332e-01
  264 4.109375e-03 5.514897e-03 9.830416e-01
  265 4.125000e-03 5.521002e-03 9.831496e-01
  266 4.140625e-03 5.527119e-03 9.832571e-01
  267 4.156250e-03 5.533248e-03 9.833642e-01
  268 4.171875e-03 5.539387e-03 9.834708e-01
  269 4.187500e-03 5.545537e-03 9.835770e-01
  270 4.203125e-03 5.551696e-03 9.836827e-01
  271 4.218750e-03 5.557865e-03 9.837879e-01
  272 4.234375e-03 5.564042e-03 9.838927e-01
  273 4.250000e-03 5.570227e-03 9.839970e-01
  274 4.265625e-03 5.576419e-03 9.841009e-01
  275 4.281250e-03 5.582619e-03 9.842043e-01
  276 4.296875e-03 5.588825e-03 9.843072e-01
  277 4.312500e-03 5.595037e-03 9.844097e-01
  278 4.328125e-03 5.601255e-03 9.845116e-01
  279 4.343750e-03 5.607478e-03 9.846131e-01
  280 4.359375e-03 5.613705e-03 9.847142e-01
  281 4.375000e-03 5.619936e-03 9.848147e-01
  282 4.390625e-03 5.626171e-03 9.849148e-01
  283 4.406250e-03 5.632408e-03 9.850144e-01
  284 4.421875e-03 5.638648e-03 9.851135e-01
  285 4.437500e-03 5.644891e-03 9.852122e-01
  286 4.453125e-03 5.651134e-03 9.853103e-01
  287 4.468750e-03 5.657379e-03 9.854080e-01
  288 4.484375e-03 5.663625e-03 9.855056e-01
  289 4.500000e-03 5.669871e-03 9.856027e-01
  290 4.515625e-03 5.676117e-03 9.856993e-01
  291 4.531250e-03 5.682362e-03 9.857954e-01
  292 4.546875e-03 5.688606e-03 9.858910e-01
  293 4.562500e-03 5.694848e-03 9.859861e-01
  294 4.578125e-03 5.701089e-03 9.860808e-01
  295 4.593750e-03 5.707327e-03 9.861749e-01
  296 4.609375e-03 5.713563e-03 9.862686e-01
  297 4.625000e-03 5.719795e-03 9.863617e-01
  298 4.640625e-03 5.726024e-03 9.864544e-01
  299 4.656250e-03 5.732249e-03 9.865466e-01
  300 4.671875e-03 5.738469e-03 9.866383e-01
  301 4.687500e-03 5.744684e-03 9.867294e-01
  302 4.703125e-03 5.750895e-03 9.868201e-01
  303 4.718750e-03 5.757100e-03 9.869103e-01
  304 4.734375e-03 5.763299e-03 9.870000e-01
  305 4.750000e-03 5.769492e-03 9.870893e-01
  306 4.765625e-03 5.775678e-03 9.871780e-01
  307 4.781250e-03 5.781857e-03 9.872662e-01
  308 4.796875e-03 5.788029e-03 9.873539e-01
  309 4.812500e-03 5.794193e-03 9.874412e-01
  310 4.828125e-03 5.800349e-03 9.875279e-01
  311 4.843750e-03 5.806496e-03 9.876142e-01
  312 4.859375e-03 5.812635e-03 9.876999e-01
  313 4.875000e-03 5.818765e-03 9.877852e-01
  314 4.890625e-03 5.824886e-03 9.878700e-01
  315 4.906250e-03 5.830996e-03 9.879543e-01
  316 4.921875e-03 5.837097e-03 9.880380e-01
  317 4.937500e-03 5.843188e-03 9.881214e-01
  318 4.953125e-03 5.849267e-03 9.882042e-01
  319 4.968750e-03 5.855336e-03 9.882865e-01
  320 4.984375e-03 5.861394e-03 9.883683e-01
  321 5.000000e-03 5.867440e-03 9.884497e-01
  322 5.015625e-03 5.873475e-03 9.885306e-01
  323 5.031250e-03 5.879497e-03 9.886109e-01
  324 5.046875e-03 5.885507e-03 9.886908e-01
  325 5.062500e-03 5.891504e-03 9.887703e-01
  326 5.078125e-03 5.897488e-03 9.888492e-01
  327 5.093750e-03 5.903459e-03 9.889276e-01
  328 5.109375e-03 5.909417e-03 9.890056e-01
  329 5.125000e-03 5.915361e-03 9.890831e-01
  330 5.140625e-03 5.921291e-03 9.891601e-01
  331 5.156250e-03 5.927207e-03 9.892366e-01
  332 5.171875e-03 5.933108e-03 9.893127e-01
  333 5.187500e-03 5.938995e-03 9.893883e-01
  334 5.203125e-03 5.944867e-03 9.894634e-01
  335 5.218750e-03 5.950724e-03 9.895380e-01
  336 5.234375e-03 5.956565e-03 9.896122e-01
  337 5.250000e-03 5.962391e-03 9.896858e-01
  338 5.265625e-03 5.968201e-03 9.897591e-01
  339 5.281250e-03 5.973994e-03 9.898318e-01
  340 5.296875e-03 5.979772e-03 9.899041e-01
  341 5.312500e-03 5.985533e-03 9.899759e-01
  342 5.328125e-03 5.991278e-03 9.900473e-01
  343 5.343750e-03 5.997006e-03 9.901182e-01
  344 5.359375e-03 6.002716e-03 9.901886e-01
  345 5.375000e-03 6.008410e-03 9.902585e-01
  346 5.390625e-03 6.014086e-03 9.903281e-01
  347 5.406250e-03 6.019745e-03 9.903971e-01
  348 5.421875e-03 6.025385e-03 9.904657e-01
  349 5.437500e-03 6.031008e-03 9.905338e-01
  350 5.453125e-03 6.036613e-03 9.906015e-01
  351 5.468750e-03 6.042200e-03 9.906688e-01
  352 5.484375e-03 6.047768e-03 9.907356e-01
  353 5.500000e-03 6.053317e-03 9.908019e-01
  354 5.515625e-03 6.058848e-03 9.908678e-01
  355 5.531250e-03 6.064360e-03 9.909332e-01
  356 5.546875e-03 6.069853e-03 9.909982e-01
  357 5.562500e-03 6.075326e-03 9.910628e-01
  358 5.578125e-03 6.080781e-03 9.911269e-01
  359 5.593750e-03 6.086216e-03 9.911906e-01
  360 5.609375e-03 6.091631e-03 9.912539e-01
  361 5.625000e-03 6.097026e-03 9.913167e-01
  362 5.640625e-03 6.102402e-03 9.913791e-01
  363 5.656250e-03 6.107758e-03 9.914410e-01
  364 5.671875e-03 6.113094e-03 9.915026e-01
  365 5.687500e-03 6.118409e-03 9.915636e-01
  366 5.703125e-03 6.123704e-03 9.916243e-01
  367 5.718750e-03 6.128979e-03 9.916846e-01
  368 5.734375e-03 6.134233e-03 9.917444e-01
  369 5.750000e-03 6.139467e-03 9.918038e-01
  370 5.765625e-03 6.144680e-03 9.918628e-01
  371 5.781250e-03 6.149872e-03 9.919213e-01
  372 5.796875e-03 6.155043e-03 9.919795e-01
  373 5.812500e-03 6.160193e-03 9.920372e-01
  374 5.828125e-03 6.165322e-03 9.920946e-01
  375 5.843750e-03 6.170430e-03 9.921515e-01
  376 5.859375e-03 6.175517e-03 9.922080e-01
  377 5.875000e-03 6.180582e-03 9.922641e-01
  378 5.890625e-03 6.185626e-03 9.923198e-01
  379 5.906250e-03 6.190648e-03 9.923751e-01
  380 5.921875e-03 6.195649e-03 9.924300e-01
  381 5.937500e-03 6.200628e-03 9.924845e-01
  382 5.953125e-03 6.205586e-03 9.925386e-01
  383 5.968750e-03 6.210522e-03 9.925923e-01
  384 5.984375e-03 6.215436e-03 9.926457e-01
  385 6.000000e-03 6.220328e-03 9.926986e-01
  386 6.015625e-03 6.225198e-03 9.927512e-01
  387 6.031250e-03 6.230046e-03 9.928033e-01
  388 6.046875e-03 6.234873e-03 9.928551e-01
  389 6.062500e-03 6.239677e-03 9.929065e-01
  390 6.078125e-03 6.244459e-03 9.929575e-01
  391 6.093750e-03 6.249219e-03 9.930081e-01
  392 6.109375e-03 6.253957e-03 9.930584e-01
  393 6.125000e-03 6.258673e-03 9.931083e-01
  394 6.140625e-03 6.263366e-03 9.931578e-01
  395 6.156250e-03 6.268037e-03 9.932069e-01
  396 6.171875e-03 6.272686e-03 9.932557e-01
  397 6.187500e-03 6.277313e-03 9.933041e-01
  398 6.203125e-03 6.281917e-03 9.933522e-01
  399 6.218750e-03 6.286499e-03 9.933999e-01
  400 6.234375e-03 6.291059e-03 9.934472e-01
  401 6.250000e-03 6.295596e-03 9.934942e-01
  402 6.265625e-03 6.300111e-03 9.935408e-01
  403 6.281250e-03 6.304603e-03 9.935870e-01
  404 6.296875e-03 6.309073e-03 9.936331e-01
  405 6.312500e-03 6.313520e-03 9.936788e-01
  406 6.328125e-03 6.317946e-03 9.937243e-01
  407 6.343750e-03 6.322348e-03 9.937693e-01
  408 6.359375e-03 6.326728e-03 9.938141e-01
  409 6.375000e-03 6.331086e-03 9.938584e-01
  410 6.390625e-03 6.335421e-03 9.939025e-01
  411 6.406250e-03 6.339734e-03 9.939462e-01
  412 6.421875e-03 6.344025e-03 9.939895e-01
  413 6.437500e-03 6.348293e-03 9.940326e-01
  414 6.453125e-03 6.352539e-03 9.940753e-01
  415 6.468750e-03 6.356762e-03 9.941176e-01
  416 6.484375e-03 6.360963e-03 9.941597e-01
  417 6.500000e-03 6.365141e-03 9.942014e-01
  418 6.515625e-03 6.369297e-03 9.942427e-01
  419 6.531250e-03 6.373431e-03 9.942838e-01
  420 6.546875e-03 6.377543e-03 9.943245e-01
  421 6.562500e-03 6.381632e-03 9.943649e-01
  422 6.578125e-03 6.385699e-03 9.944050e-01
  423 6.593750e-03 6.389744e-03 9.944448e-01
  424 6.609375e-03 6.393767e-03 9.944843e-01
  425 6.625000e-03 6.397767e-03 9.945234e-01
  426 6.640625e-03 6.401745e-03 9.945623e-01
  427 6.656250e-03 6.405701e-03 9.946008e-01
  428 6.671875e-03 6.409636e-03 9.946390e-01
  429 6.687500e-03 6.413548e-03 9.946770e-01
  430 6.703125e-03 6.417438e-03 9.947146e-01
  431 6.718750e-03 6.421306e-03 9.947519e-01
  432 6.734375e-03 6.425152e-03 9.947889e-01
  433 6.750000e-03 6.428976e-03 9.948257e-01
  434 6.765625e-03 6.432778e-03 9.948621e-01
  435 6.781250e-03 6.436559e-03 9.948982e-01
  436 6.796875e-03 6.440318e-03 9.949341e-01
  437 6.812500e-03 6.444055e-03 9.949697e-01
  438 6.828125e-03 6.447770e-03 9.950049e-01
  439 6.843750e-03 6.451464e-03 9.950399e-01
  440 6.859375e-03 6.455136e-03 9.950746e-01
  441 6.875000e-03 6.458787e-03 9.951091e-01
  442 6.890625e-03 6.462416e-03 9.951432e-01
  443 6.906250e-03 6.466024e-03 9.951771e-01
  444 6.921875e-03 6.469611e-03 9.952107e-01
  445 6.937500e-03 6.473176e-03 9.952440e-01
  446 6.953125e-03 6.476720e-03 9.952771e-01
  447 6.968750e-03 6.480242e-03 9.953098e-01
  448 6.984375e-03 6.483744e-03 9.953423e-01
  449 7.000000e-03 6.487224e-03 9.953746e-01
  450 7.015625e-03 6.490684e-03 9.954066e-01
  451 7.031250e-03 6.494122e-03 9.954383e-01
  452 7.046875e-03 6.497540e-03 9.954698e-01
  453 7.062500e-03 6.500936e-03 9.955010e-01
  454 7.078125e-03 6.504312e-03 9.955319e-01
  455 7.093750e-03 6.507668e-03 9.955626e-01
  456 7.109375e-03 6.511002e-03 9.955930e-01
  457 7.125000e-03 6.514316e-03 9.956232e-01
  458 7.140625e-03 6.517610e-03 9.956532e-01
  459 7.156250e-03 6.520883e-03 9.956828e-01
  460 7.171875e-03 6.524135e-03 9.957123e-01
  461 7.187500e-03 6.527368e-03 9.957415e-01
  462 7.203125e-03 6.530580e-03 9.957704e-01
  463 7.218750e-03 6.533772e-03 9.957992e-01
  464 7.234375e-03 6.536943e-03 9.958276e-01
  465 7.250000e-03 6.540095e-03 9.958559e-01
  466 7.265625e-03 6.543227e-03 9.958839e-01
  467 7.281250e-03 6.546339e-03 9.959116e-01
  468 7.296875e-03 6.549431e-03 9.959392e-01
  469 7.312500e-03 6.552503e-03 9.959665e-01
  470 7.328125e-03 6.555556e-03 9.959935e-01
  471 7.343750e-03 6.558589e-03 9.960204e-01
  472 7.359375e-03 6.561603e-03 9.960470e-01
  473 7.375000e-03 6.564597e-03 9.960734e-01
  474 7.390625e-03 6.567571e-03 9.960996e-01
  475 7.406250e-03 6.570527e-03 9.961255e-01
  476 7.421875e-03 6.573463e-03 9.961513e-01
  477 7.437500e-03 6.576380e-03 9.961768e-01
  478 7.453125e-03 6.579278e-03 9.962021e-01
  479 7.468750e-03 6.582157e-03 9.962272e-01
  480 7.484375e-03 6.585018e-03 9.962521e-01
  481 7.500000e-03 6.587859e-03 9.962767e-01
  482 7.515625e-03 6.590682e-03 9.963012e-01
  483 7.531250e-03 6.593486e-03 9.963254e-01
  484 7.546875e-03 6.596271e-03 9.963495e-01
  485 7.562500e-03 6.599038e-03 9.963733e-01
  486 7.578125e-03 6.601786e-03 9.963970e-01
  487 7.593750e-03 6.604516e-03 9.964204e-01
  488 7.609375e-03 6.607228e-03 9.964436e-01
  489 7.625000e-03 6.609922e-03 9.964667e-01
  490 7.640625e-03 6.612598e-03 9.964895e-01
  491 7.656250e-03 6.615255e-03 9.965121e-01
  492 7.671875e-03 6.617895e-03 9.965346e-01
  493 7.687500e-03 6.620517e-03 9.965568e-01
  494 7.703125e-03 6.623121e-03 9.965789e-01
  495 7.718750e-03 6.625707e-03 9.966008e-01
  496 7.734375e-03 6.628276e-03 9.966225e-01
  497 7.750000e-03 6.630828e-03 9.966440e-01
  498 7.765625e-03 6.633361e-03 9.966653e-01
  499 7.781250e-03 6.635878e-03 9.966864e-01
  500 7.796875e-03 6.638377e-03 9.967074e-01
  501 7.812500e-03 6.640859e-03 9.967281e-01
  502 7.828125e-03 6.643324e-03 9.967487e-01
  503 7.843750e-03 6.645773e-03 9.967691e-01
  504 7.859375e-03 6.648204e-03 9.967894e-01
  505 7.875000e-03 6.650618e-03 9.968094e-01
  506 7.890625e-03 6.653016e-03 9.968293e-01
  507 7.906250e-03 6.655397e-03 9.968490e-01
  508 7.921875e-03 6.657761e-03 9.968686e-01
  509 7.937500e-03 6.660109e-03 9.968879e-01
  510 7.953125e-03 6.662440e-03 9.969071e-01
  511 7.968750e-03 6.664755e-03 9.969262e-01
  512 7.984375e-03 6.667054e-03 9.969450e-01
  513 8.000000e-03 6.669337e-03 9.969638e-01
  514 8.015625e-03 6.671604e-03 9.969823e-01
  515 8.031250e-03 6.673854e-03 9.970007e-01
  516 8.046875e-03 6.676089e-03 9.970189e-01
  517 8.062500e-03 6.678308e-03 9.970370e-01
  518 8.078125e-03 6.680511e-03 9.970549e-01
  519 8.093750e-03 6.682699e-03 9.970726e-01
  520 8.109375e-03 6.684871e-03 9.970902e-01
  521 8.125000e-03 6.687028e-03 9.971076e-01
  522 8.140625e-03 6.689169e-03 9.971249e-01
  523 8.156250e-03 6.691295e-03 9.971420e-01
  524 8.171875e-03 6.693406e-03 9.971590e-01
  525 8.187500e-03 6.695501e-03 9.971759e-01
  526 8.203125e-03 6.697582e-03 9.971925e-01
  527 8.218750e-03 6.699648e-03 9.972091e-01
  528 8.234375e-03 6.701698e-03 9.972255e-01
  529 8.250000e-03 6.703734e-03 9.972417e-01
  530 8.265625e-03 6.705755e-03 9.972578e-01
  531 8.281250e-03 6.707762e-03 9.972738e-01
  532 8.296875e-03 6.709754e-03 9.972896e-01
  533 8.312500e-03 6.711732e-03 9.973053e-01
  534 8.328125e-03 6.713695e-03 9.973208e-01
  535 8.343750e-03 6.715644e-03 9.973362e-01
  536 8.359375e-03 6.717579e-03 9.973515e-01
  537 8.375000e-03 6.719500e-03 9.973666e-01
  538 8.390625e-03 6.721406e-03 9.973816e-01
  539 8.406250e-03 6.723299e-03 9.973965e-01
  540 8.421875e-03 6.725178e-03 9.974112e-01
  541 8.437500e-03 6.727043e-03 9.974258e-01
  542 8.453125e-03 6.728894e-03 9.974403e-01
  543 8.468750e-03 6.730732e-03 9.974546e-01
  544 8.484375e-03 6.732556e-03 9.974689e-01
  545 8.500000e-03 6.734367e-03 9.974830e-01
  546 8.515625e-03 6.736164e-03 9.974969e-01
  547 8.531250e-03 6.737948e-03 9.975108e-01
  548 8.546875e-03 6.739719e-03 9.975245e-01
  549 8.562500e-03 6.741477e-03 9.975381e-01
  550 8.578125e-03 6.743222e-03 9.975515e-01
  551 8.593750e-03 6.744953e-03 9.975649e-01
  552 8.609375e-03 6.746672e-03 9.975781e-01
  553 8.625000e-03 6.748378e-03 9.975912e-01
  554 8.640625e-03 6.750071e-03 9.976042e-01
  555 8.656250e-03 6.751752e-03 9.976171e-01
  556 8.671875e-03 6.753420e-03 9.976299e-01
  557 8.687500e-03 6.755076e-03 9.976425e-01
  558 8.703125e-03 6.756719e-03 9.976551e-01
  559 8.718750e-03 6.758350e-03 9.976675e-01
  560 8.734375e-03 6.759968e-03 9.976798e-01
  561 8.750000e-03 6.761574e-03 9.976920e-01
  562 8.765625e-03 6.763169e-03 9.977041e-01
  563 8.781250e-03 6.764751e-03 9.977161e-01
  564 8.796875e-03 6.766321e-03 9.977280e-01
  565 8.812500e-03 6.767880e-03 9.977398e-01
  566 8.828125e-03 6.769426e-03 9.977514e-01
  567 8.843750e-03 6.770961e-03 9.977630e-01
  568 8.859375e-03 6.772485e-03 9.977744e-01
  569 8.875000e-03 6.773996e-03 9.977858e-01
  570 8.890625e-03 6.775497e-03 9.977970e-01
  571 8.906250e-03 6.776986e-03 9.978082e-01
  572 8.921875e-03 6.778463e-03 9.978192e-01
  573 8.937500e-03 6.779929e-03 9.978302e-01
  574 8.953125e-03 6.781384e-03 9.978410e-01
  575 8.968750e-03 6.782828e-03 9.978518e-01
  576 8.984375e-03 6.784261e-03 9.978624e-01
  577 9.000000e-03 6.785683e-03 9.978730e-01
  578 9.015625e-03 6.787094e-03 9.978835e-01
  579 9.031250e-03 6.788494e-03 9.978938e-01
  580 9.046875e-03 6.789884e-03 9.979041e-01
  581 9.062500e-03 6.791263e-03 9.979143e-01
  582 9.078125e-03 6.792631e-03 9.979244e-01
  583 9.093750e-03 6.793988e-03 9.979344e-01
  584 9.109375e-03 6.795336e-03 9.979443e-01
  585 9.125000e-03 6.796672e-03 9.979541e-01
  586 9.140625e-03 6.797999e-03 9.979638e-01
  587 9.156250e-03 6.799315e-03 9.979735e-01
  588 9.171875e-03 6.800621e-03 9.979830e-01
  589 9.187500e-03 6.801917e-03 9.979925e-01
  590 9.203125e-03 6.803203e-03 9.980019e-01
  591 9.218750e-03 6.804479e-03 9.980111e-01
  592 9.234375e-03 6.805745e-03 9.980204e-01
  593 9.250000e-03 6.807001e-03 9.980295e-01
  594 9.265625e-03 6.808248e-03 9.980385e-01
  595 9.281250e-03 6.809484e-03 9.980475e-01
  596 9.296875e-03 6.810711e-03 9.980564e-01
  597 9.312500e-03 6.811929e-03 9.980652e-01
  598 9.328125e-03 6.813137e-03 9.980739e-01
  599 9.343750e-03 6.814335e-03 9.980825e-01
  600 9.359375e-03 6.815525e-03 9.980911e-01
  601 9.375000e-03 6.816705e-03 9.980995e-01
  602 9.390625e-03 6.817875e-03 9.981079e-01
  603 9.406250e-03 6.819037e-03 9.981163e-01
  604 9.421875e-03 6.820189e-03 9.981245e-01
  605 9.437500e-03 6.821333e-03 9.981327e-01
  606 9.453125e-03 6.822467e-03 9.981408e-01
  607 9.468750e-03 6.823592e-03 9.981488e-01
  608 9.484375e-03 6.824709e-03 9.981568e-01
  609 9.500000e-03 6.825817e-03 9.981647e-01
  610 9.515625e-03 6.826916e-03 9.981725e-01
  611 9.531250e-03 6.828006e-03 9.981802e-01
  612 9.546875e-03 6.829088e-03 9.981879e-01
  613 9.562500e-03 6.830162e-03 9.981955e-01
  614 9.578125e-03 6.831226e-03 9.982030e-01
  615 9.593750e-03 6.832283e-03 9.982104e-01
  616 9.609375e-03 6.833331e-03 9.982178e-01
  617 9.625000e-03 6.834371e-03 9.982251e-01
  618 9.640625e-03 6.835402e-03 9.982324e-01
  619 9.656250e-03 6.836425e-03 9.982396e-01
  620 9.671875e-03 6.837441e-03 9.982467e-01
  621 9.687500e-03 6.838448e-03 9.982538e-01
  622 9.703125e-03 6.839447e-03 9.982608e-01
  623 9.718750e-03 6.840438e-03 9.982677e-01
  624 9.734375e-03 6.841421e-03 9.982745e-01
  625 9.750000e-03 6.842397e-03 9.982813e-01
  626 9.765625e-03 6.843365e-03 9.982881e-01
  627 9.781250e-03 6.844325e-03 9.982947e-01
  628 9.796875e-03 6.845277e-03 9.983014e-01
  629 9.812500e-03 6.846222e-03 9.983079e-01
  630 9.828125e-03 6.847159e-03 9.983144e-01
  631 9.843750e-03 6.848089e-03 9.983208e-01
  632 9.859375e-03 6.849011e-03 9.983272e-01
  633 9.875000e-03 6.849926e-03 9.983335e-01
  634 9.890625e-03 6.850834e-03 9.983398e-01
  635 9.906250e-03 6.851734e-03 9.983460e-01
  636 9.921875e-03 6.852627e-03 9.983521e-01
  637 9.937500e-03 6.853513e-03 9.983582e-01
  638 9.953125e-03 6.854392e-03 9.983642e-01
  639 9.968750e-03 6.855264e-03 9.983702e-01
  640 9.984375e-03 6.856128e-03 9.983761e-01
  641 1.000000e-02 6.856986e-03 9.983820e-01
  642 1.001563e-02 6.857837e-03 9.983878e-01
  643 1.003125e-02 6.858681e-03 9.983935e-01
  644 1.004688e-02 6.859518e-03 9.983992e-01
  645 1.006250e-02 6.860349e-03 9.984049e-01
  646 1.007813e-02 6.861173e-03 9.984105e-01
  647 1.009375e-02 6.861990e-03 9.984160e-01
  648 1.010938e-02 6.862801e-03 9.984215e-01
  649 1.012500e-02 6.863605e-03 9.984270e-01
  650 1.014063e-02 6.864402e-03 9.984324e-01
  651 1.015625e-02 6.865193e-03 9.984377e-01
  652 1.017188e-02 6.865978e-03 9.984430e-01
  653 1.018750e-02 6.866756e-03 9.984482e-01
  654 1.020313e-02 6.867528e-03 9.984534e-01
  655 1.021875e-02 6.868294e-03 9.984586e-01
  656 1.023438e-02 6.869054e-03 9.984637e-01
  657 1.025000e-02 6.869807e-03 9.984687e-01
  658 1.026563e-02 6.870555e-03 9.984737e-01
  659 1.028125e-02 6.871296e-03 9.984787e-01
  660 1.029688e-02 6.872031e-03 9.984836e-01
  661 1.031250e-02 6.872760e-03 9.984885e-01
  662 1.032813e-02 6.873484e-03 9.984933e-01
  663 1.034375e-02 6.874201e-03 9.984981e-01
  664 1.035938e-02 6.874913e-03 9.985028e-01
  665 1.037500e-02 6.875619e-03 9.985075e-01
  666 1.039063e-02 6.876319e-03 9.985121e-01
  667 1.040625e-02 6.877013e-03 9.985167e-01
  668 1.042188e-02 6.877702e-03 9.985213e-01
  669 1.043750e-02 6.878385e-03 9.985258e-01
  670 1.045313e-02 6.879062e-03 9.985303e-01
  671 1.046875e-02 6.879734e-03 9.985347e-01
  672 1.048438e-02 6.880401e-03 9.985391e-01
  673 1.050000e-02 6.881062e-03 9.985435e-01
  674 1.051563e-02 6.881718e-03 9.985478e-01
  675 1.053125e-02 6.882368e-03 9.985521e-01
  676 1.054688e-02 6.883013e-03 9.985563e-01
  677 1.056250e-02 6.883653e-03 9.985605e-01
  678 1.057813e-02 6.884287e-03 9.985646e-01
  679 1.059375e-02 6.884917e-03 9.985687e-01
  680 1.060938e-02 6.885541e-03 9.985728e-01
  681 1.062500e-02 6.886160e-03 9.985769e-01
  682 1.064063e-02 6.886774e-03 9.985809e-01
  683 1.065625e-02 6.887383e-03 9.985848e-01
  684 1.067188e-02 6.887986e-03 9.985888e-01
  685 1.068750e-02 6.888585e-03 9.985926e-01
  686 1.070313e-02 6.889179e-03 9.985965e-01
  687 1.071875e-02 6.889769e-03 9.986003e-01
  688 1.073438e-02 6.890353e-03 9.986041e-01
  689 1.075000e-02 6.890932e-03 9.986078e-01
  690 1.076563e-02 6.891507e-03 9.986116e-01
  691 1.078125e-02 6.892077e-03 9.986152e-01
  692 1.079688e-02 6.892643e-03 9.986189e-01
  693 1.081250e-02 6.893203e-03 9.986225e-01
  694 1.082813e-02 6.893759e-03 9.986261e-01
  695 1.084375e-02 6.894311e-03 9.986296e-01
  696 1.085938e-02 6.894858e-03 9.986331e-01
  697 1.087500e-02 6.895400e-03 9.986366e-01
  698 1.089063e-02 6.895938e-03 9.986400e-01
  699 1.090625e-02 6.896472e-03 9.986434e-01
  700 1.092188e-02 6.897001e-03 9.986468e-01
  701 1.093750e-02 6.897525e-03 9.986502e-01
  702 1.095313e-02 6.898046e-03 9.986535e-01
  703 1.096875e-02 6.898562e-03 9.986568e-01
  704 1.098438e-02 6.899074e-03 9.986600e-01
  705 1.100000e-02 6.899581e-03 9.986633e-01
  706 1.101562e-02 6.900085e-03 9.986665e-01
  707 1.103125e-02 6.900584e-03 9.986696e-01
  708 1.104687e-02 6.901079e-03 9.986728e-01
  709 1.106250e-02 6.901570e-03 9.986759e-01
  710 1.107812e-02 6.902057e-03 9.986789e-01
  711 1.109375e-02 6.902540e-03 9.986820e-01
  712 1.110937e-02 6.903019e-03 9.986850e-01
  713 1.112500e-02 6.903494e-03 9.986880e-01
  714 1.114062e-02 6.903965e-03 9.986910e-01
  715 1.115625e-02 6.904432e-03 9.986939e-01
  716 1.117187e-02 6.904895e-03 9.986968e-01
  717 1.118750e-02 6.905355e-03 9.986997e-01
  718 1.120312e-02 6.905810e-03 9.987025e-01
  719 1.121875e-02 6.906262e-03 9.987054e-01
  720 1.123437e-02 6.906710e-03 9.987082e-01
  721 1.125000e-02 6.907154e-03 9.987109e-01
  722 1.126562e-02 6.907595e-03 9.987137e-01
  723 1.128125e-02 6.908032e-03 9.987164e-01
  724 1.129687e-02 6.908465e-03 9.987191e-01
  725 1.131250e-02 6.908895e-03 9.987218e-01
  726 1.132812e-02 6.909321e-03 9.987244e-01
  727 1.134375e-02 6.909744e-03 9.987271e-01
  728 1.135937e-02 6.910163e-03 9.987297e-01
  729 1.137500e-02 6.910579e-03 9.987322e-01
  730 1.139062e-02 6.910991e-03 9.987348e-01
  731 1.140625e-02 6.911399e-03 9.987373e-01
  732 1.142187e-02 6.911805e-03 9.987398e-01
  733 1.143750e-02 6.912207e-03 9.987423e-01
  734 1.145312e-02 6.912605e-03 9.987447e-01
  735 1.146875e-02 6.913000e-03 9.987472e-01
  736 1.148437e-02 6.913392e-03 9.987496e-01
  737 1.150000e-02 6.913781e-03 9.987520e-01
  738 1.151562e-02 6.914167e-03 9.987543e-01
  739 1.153125e-02 6.914549e-03 9.987567e-01
  740 1.154687e-02 6.914928e-03 9.987590e-01
  741 1.156250e-02 6.915304e-03 9.987613e-01
  742 1.157812e-02 6.915676e-03 9.987636e-01
  743 1.159375e-02 6.916046e-03 9.987658e-01
  744 1.160937e-02 6.916413e-03 9.987681e-01
  745 1.162500e-02 6.916776e-03 9.987703e-01
  746 1.164062e-02 6.917137e-03 9.987725e-01
  747 1.165625e-02 6.917494e-03 9.987746e-01
  748 1.167187e-02 6.917848e-03 9.987768e-01
  749 1.168750e-02 6.918200e-03 9.987789e-01
  750 1.170312e-02 6.918548e-03 9.987810e-01
  751 1.171875e-02 6.918894e-03 9.987831e-01
  752 1.173438e-02 6.919237e-03 9.987852e-01
  753 1.175000e-02 6.919577e-03 9.987873e-01
  754 1.176563e-02 6.919914e-03 9.987893e-01
  755 1.178125e-02 6.920248e-03 9.987913e-01
  756 1.179688e-02 6.920579e-03 9.987933e-01
  757 1.181250e-02 6.920908e-03 9.987953e-01
  758 1.182813e-02 6.921234e-03 9.987972e-01
  759 1.184375e-02 6.921557e-03 9.987992e-01
  760 1.185938e-02 6.921877e-03 9.988011e-01
  761 1.187500e-02 6.922195e-03 9.988030e-01
  762 1.189063e-02 6.922510e-03 9.988049e-01
  763 1.190625e-02 6.922822e-03 9.988068e-01
  764 1.192188e-02 6.923132e-03 9.988086e-01
  765 1.193750e-02 6.923439e-03 9.988105e-01
  766 1.195313e-02 6.923744e-03 9.988123e-01
  767 1.196875e-02 6.924046e-03 9.988141e-01
  768 1.198438e-02 6.924346e-03 9.988158e-01
  769 1.200000e-02 6.924643e-03 9.988176e-01
  770 1.201563e-02 6.924937e-03 9.988194e-01
  771 1.203125e-02 6.925229e-03 9.988211e-01
  772 1.204688e-02 6.925519e-03 9.988228e-01
  773 1.206250e-02 6.925806e-03 9.988245e-01
  774 1.207813e-02 6.926091e-03 9.988262e-01
  775 1.209375e-02 6.926373e-03 9.988279e-01
  776 1.210938e-02 6.926653e-03 9.988295e-01
  777 1.212500e-02 6.926931e-03 9.988312e-01
  778 1.214063e-02 6.927206e-03 9.988328e-01
  779 1.215625e-02 6.927479e-03 9.988344e-01
  780 1.217188e-02 6.927750e-03 9.988360e-01
  781 1.218750e-02 6.928018e-03 9.988376e-01
  782 1.220313e-02 6.928284e-03 9.988391e-01
  783 1.221875e-02 6.928548e-03 9.988407e-01
  784 1.223438e-02 6.928810e-03 9.988422e-01
  785 1.225000e-02 6.929069e-03 9.988437e-01
  786 1.226563e-02 6.929327e-03 9.988452e-01
  787 1.228125e-02 6.929582e-03 9.988467e-01
  788 1.229688e-02 6.929835e-03 9.988482e-01
  789 1.231250e-02 6.930086e-03 9.988497e-01
  790 1.232813e-02 6.930334e-03 9.988511e-01
  791 1.234375e-02 6.930581e-03 9.988525e-01
  792 1.235938e-02 6.930826e-03 9.988540e-01
  793 1.237500e-02 6.931068e-03 9.988554e-01
  794 1.239063e-02 6.931309e-03 9.988568e-01
  795 1.240625e-02 6.931547e-03 9.988581e-01
  796 1.242188e-02 6.931783e-03 9.988595e-01
  797 1.243750e-02 6.932018e-03 9.988609e-01
  798 1.245313e-02 6.932250e-03 9.988622e-01
  799 1.246875e-02 6.932481e-03 9.988635e-01
  800 1.248438e-02 6.932709e-03 9.988649e-01
  801 1.250000e-02 6.932936e-03 9.988662e-01
  802 1.251563e-02 6.933161e-03 9.988675e-01
  803 1.253125e-02 6.933383e-03 9.988687e-01
  804 1.254688e-02 6.933604e-03 9.988700e-01
  805 1.256250e-02 6.933823e-03 9.988713e-01
  806 1.257813e-02 6.934041e-03 9.988725e-01
  807 1.259375e-02 6.934256e-03 9.988737e-01
  808 1.260938e-02 6.934470e-03 9.988750e-01
  809 1.262500e-02 6.934681e-03 9.988762e-01
  810 1.264063e-02 6.934891e-03 9.988774e-01
  811 1.265625e-02 6.935099e-03 9.988786e-01
  812 1.267188e-02 6.935306e-03 9.988797e-01
  813 1.268750e-02 6.935511e-03 9.988809e-01
  814 1.270313e-02 6.935714e-03 9.988821e-01
  815 1.271875e-02 6.935915e-03 9.988832e-01
  816 1.273438e-02 6.936114e-03 9.988843e-01
  817 1.275000e-02 6.936312e-03 9.988855e-01
  818 1.276563e-02 6.936508e-03 9.988866e-01
  819 1.278125e-02 6.936703e-03 9.988877e-01
  820 1.279688e-02 6.936896e-03 9.988888e-01
  821 1.281250e-02 6.937087e-03 9.988899e-01
  822 1.282813e-02 6.937277e-03 9.988909e-01
  823 1.284375e-02 6.937465e-03 9.988920e-01
  824 1.285938e-02 6.937651e-03 9.988930e-01
  825 1.287500e-02 6.937836e-03 9.988941e-01
  826 1.289063e-02 6.938019e-03 9.988951e-01
  827 1.290625e-02 6.938201e-03 9.988961e-01
  828 1.292188e-02 6.938381e-03 9.988971e-01
  829 1.293750e-02 6.938560e-03 9.988981e-01
  830 1.295313e-02 6.938737e-03 9.988991e-01
  831 1.296875e-02 6.938913e-03 9.989001e-01
  832 1.298438e-02 6.939087e-03 9.989011e-01
  833 1.300000e-02 6.939260e-03 9.989021e-01
  834 1.301562e-02 6.939431e-03 9.989030e-01
  835 1.303125e-02 6.939601e-03 9.989040e-01
  836 1.304687e-02 6.939769e-03 9.989049e-01
  837 1.306250e-02 6.939936e-03 9.989058e-01
  838 1.307812e-02 6.940102e-03 9.989068e-01
  839 1.309375e-02 6.940266e-03 9.989077e-01
  840 1.310937e-02 6.940428e-03 9.989086e-01
  841 1.312500e-02 6.940590e-03 9.989095e-01
  842 1.314062e-02 6.940750e-03 9.989104e-01
  843 1.315625e-02 6.940908e-03 9.989112e-01
  844 1.317187e-02 6.941066e-03 9.989121e-01
  845 1.318750e-02 6.941222e-03 9.989130e-01
  846 1.320312e-02 6.941376e-03 9.989138e-01
  847 1.321875e-02 6.941530e-03 9.989147e-01
  848 1.323437e-02 6.941682e-03 9.989155e-01
  849 1.325000e-02 6.941832e-03 9.989163e-01
  850 1.326562e-02 6.941982e-03 9.989172e-01
  851 1.328125e-02 6.942130e-03 9.989180e-01
  852 1.329687e-02 6.942277e-03 9.989188e-01
  853 1.331250e-02 6.942423e-03 9.989196e-01
  854 1.332812e-02 6.942567e-03 9.989204e-01
  855 1.334375e-02 6.942710e-03 9.989212e-01
  856 1.335937e-02 6.942852e-03 9.989219e-01
  857 1.337500e-02 6.942993e-03 9.989227e-01
  858 1.339062e-02 6.943133e-03 9.989235e-01
  859 1.340625e-02 6.943271e-03 9.989242e-01
  860 1.342187e-02 6.943408e-03 9.989250e-01
  861 1.343750e-02 6.943544e-03 9.989257e-01
  862 1.345312e-02 6.943679e-03 9.989264e-01
  863 1.346875e-02 6.943813e-03 9.989272e-01
  864 1.348437e-02 6.943946e-03 9.989279e-01
  865 1.350000e-02 6.944077e-03 9.989286e-01
  866 1.351562e-02 6.944208e-03 9.989293e-01
  867 1.353125e-02 6.944337e-03 9.989300e-01
  868 1.354687e-02 6.944465e-03 9.989307e-01
  869 1.356250e-02 6.944592e-03 9.989314e-01
  870 1.357812e-02 6.944718e-03 9.989321e-01
  871 1.359375e-02 6.944843e-03 9.989327e-01
  872 1.360937e-02 6.944967e-03 9.989334e-01
  873 1.362500e-02 6.945090e-03 9.989341e-01
  874 1.364062e-02 6.945212e-03 9.989347e-01
  875 1.365625e-02 6.945333e-03 9.989354e-01
  876 1.367188e-02 6.945452e-03 9.989360e-01
  877 1.368750e-02 6.945571e-03 9.989367e-01
  878 1.370313e-02 6.945689e-03 9.989373e-01
  879 1.371875e-02 6.945806e-03 9.989379e-01
  880 1.373438e-02 6.945921e-03 9.989385e-01
  881 1.375000e-02 6.946036e-03 9.989392e-01
  882 1.376563e-02 6.946150e-03 9.989398e-01
  883 1.378125e-02 6.946263e-03 9.989404e-01
  884 1.379688e-02 6.946374e-03 9.989410e-01
  885 1.381250e-02 6.946485e-03 9.989416e-01
  886 1.382813e-02 6.946595e-03 9.989421e-01
  887 1.384375e-02 6.946704e-03 9.989427e-01
  888 1.385938e-02 6.946812e-03 9.989433e-01
  889 1.387500e-02 6.946920e-03 9.989439e-01
  890 1.389063e-02 6.947026e-03 9.989444e-01
  891 1.390625e-02 6.947131e-03 9.989450e-01
  892 1.392188e-02 6.947236e-03 9.989455e-01
  893 1.393750e-02 6.947339e-03 9.989461e-01
  894 1.395313e-02 6.947442e-03 9.989466e-01
  895 1.396875e-02 6.947544e-03 9.989472e-01
  896 1.398438e-02 6.947645e-03 9.989477e-01
  897 1.400000e-02 6.947745e-03 9.989482e-01
  898 1.401563e-02 6.947844e-03 9.989488e-01
  899 1.403125e-02 6.947942e-03 9.989493e-01
  900 1.404688e-02 6.948040e-03 9.989498e-01
  901 1.406250e-02 6.948137e-03 9.989503e-01
  902 1.407813e-02 6.948233e-03 9.989508e-01
  903 1.409375e-02 6.948328e-03 9.989513e-01
  904 1.410938e-02 6.948422e-03 9.989518e-01
  905 1.412500e-02 6.948516e-03 9.989523e-01
  906 1.414063e-02 6.948608e-03 9.989528e-01
  907 1.415625e-02 6.948700e-03 9.989532e-01
  908 1.417188e-02 6.948791e-03 9.989537e-01
  909 1.418750e-02 6.948882e-03 9.989542e-01
  910 1.420313e-02 6.948971e-03 9.989547e-01
  911 1.421875e-02 6.949060e-03 9.989551e-01
  912 1.423438e-02 6.949148e-03 9.989556e-01
  913 1.425000e-02 6.949235e-03 9.989560e-01
  914 1.426563e-02 6.949322e-03 9.989565e-01
  915 1.428125e-02 6.949408e-03 9.989569e-01
  916 1.429688e-02 6.949493e-03 9.989574e-01
  917 1.431250e-02 6.949577e-03 9.989578e-01
  918 1.432813e-02 6.949661e-03 9.989582e-01
  919 1.434375e-02 6.949744e-03 9.989587e-01
  920 1.435938e-02 6.949826e-03 9.989591e-01
  921 1.437500e-02 6.949908e-03 9.989595e-01
  922 1.439063e-02 6.949989e-03 9.989599e-01
  923 1.440625e-02 6.950069e-03 9.989604e-01
  924 1.442188e-02 6.950148e-03 9.989608e-01
  925 1.443750e-02 6.950227e-03 9.989612e-01
  926 1.445313e-02 6.950305e-03 9.989616e-01
  927 1.446875e-02 6.950383e-03 9.989620e-01
  928 1.448438e-02 6.950459e-03 9.989624e-01
  929 1.450000e-02 6.950536e-03 9.989628e-01
  930 1.451563e-02 6.950611e-03 9.989631e-01
  931 1.453125e-02 6.950686e-03 9.989635e-01
  932 1.454688e-02 6.950760e-03 9.989639e-01
  933 1.456250e-02 6.950834e-03 9.989643e-01
  934 1.457813e-02 6.950907e-03 9.989647e-01
  935 1.459375e-02 6.950979e-03 9.989650e-01
  936 1.460938e-02 6.951051e-03 9.989654e-01
  937 1.462500e-02 6.951122e-03 9.989657e-01
  938 1.464063e-02 6.951193e-03 9.989661e-01
  939 1.465625e-02 6.951262e-03 9.989665e-01
  940 1.467188e-02 6.951332e-03 9.989668e-01
  941 1.468750e-02 6.951401e-03 9.989672e-01
  942 1.470313e-02 6.951469e-03 9.989675e-01
  943 1.471875e-02 6.951536e-03 9.989679e-01
  944 1.473438e-02 6.951603e-03 9.989682e-01
  945 1.475000e-02 6.951670e-03 9.989685e-01
  946 1.476563e-02 6.951736e-03 9.989689e-01
  947 1.478125e-02 6.951801e-03 9.989692e-01
  948 1.479688e-02 6.951866e-03 9.989695e-01
  949 1.481250e-02 6.951930e-03 9.989698e-01
  950 1.482813e-02 6.951993e-03 9.989702e-01
  951 1.484375e-02 6.952056e-03 9.989705e-01
  952 1.485938e-02 6.952119e-03 9.989708e-01
  953 1.487500e-02 6.952181e-03 9.989711e-01
  954 1.489063e-02 6.952243e-03 9.989714e-01
  955 1.490625e-02 6.952304e-03 9.989717e-01
  956 1.492188e-02 6.952364e-03 9.989720e-01
  957 1.493750e-02 6.952424e-03 9.989723e-01
  958 1.495313e-02 6.952483e-03 9.989726e-01
  959 1.496875e-02 6.952542e-03 9.989729e-01
  960 1.498438e-02 6.952601e-03 9.989732e-01
  961 1.500000e-02 6.952659e-03 9.989735e-01
  962 1.501562e-02 6.952716e-03 9.989738e-01
  963 1.503125e-02 6.952773e-03 9.989741e-01
  964 1.504687e-02 6.952830e-03 9.989744e-01
  965 1.506250e-02 6.952886e-03 9.989746e-01
  966 1.507812e-02 6.952941e-03 9.989749e-01
  967 1.509375e-02 6.952996e-03 9.989752e-01
  968 1.510937e-02 6.953051e-03 9.989755e-01
  969 1.512500e-02 6.953105e-03 9.989757e-01
  970 1.514062e-02 6.953158e-03 9.989760e-01
  971 1.515625e-02 6.953212e-03 9.989762e-01
  972 1.517187e-02 6.953264e-03 9.989765e-01
  973 1.518750e-02 6.953317e-03 9.989768e-01
  974 1.520312e-02 6.953368e-03 9.989770e-01
  975 1.521875e-02 6.953420e-03 9.989773e-01
  976 1.523437e-02 6.953471e-03 9.989775e-01
  977 1.525000e-02 6.953521e-03 9.989778e-01
  978 1.526562e-02 6.953571e-03 9.989780e-01
  979 1.528125e-02 6.953621e-03 9.989783e-01
  980 1.529687e-02 6.953670e-03 9.989785e-01
  981 1.531250e-02 6.953719e-03 9.989788e-01
  982 1.532812e-02 6.953768e-03 9.989790e-01
  983 1.534375e-02 6.953816e-03 9.989792e-01
  984 1.535937e-02 6.953863e-03 9.989795e-01
  985 1.537500e-02 6.953910e-03 9.989797e-01
  986 1.539062e-02 6.953957e-03 9.989799e-01
  987 1.540625e-02 6.954003e-03 9.989801e-01
  988 1.542187e-02 6.954049e-03 9.989804e-01
  989 1.543750e-02 6.954095e-03 9.989806e-01
  990 1.545312e-02 6.954140e-03 9.989808e-01
  991 1.546875e-02 6.954185e-03 9.989810e-01
  992 1.548437e-02 6.954230e-03 9.989812e-01
  993 1.550000e-02 6.954274e-03 9.989815e-01
  994 1.551562e-02 6.954317e-03 9.989817e-01
  995 1.553125e-02 6.954361e-03 9.989819e-01
  996 1.554687e-02 6.954404e-03 9.989821e-01
  997 1.556250e-02 6.954446e-03 9.989823e-01
  998 1.557812e-02 6.954488e-03 9.989825e-01
  999 1.559375e-02 6.954530e-03 9.989827e-01
 1000 1.560937e-02 6.954572e-03 9.989829e-01
 1001 1.562500e-02 6.954613e-03 9.989831e-01
 1002 1.564063e-02 6.954654e-03 9.989833e-01
 1003 1.565625e-02 6.954694e-03 9.989835e-01
 1004 1.567188e-02 6.954734e-03 9.989837e-01
 1005 1.568750e-02 6.954774e-03 9.989839e-01
 1006 1.570313e-02 6.954813e-03 9.989841e-01
 1007 1.571875e-02 6.954852e-03 9.989843e-01
 1008 1.573438e-02 6.954891e-03 9.989844e-01
 1009 1.575000e-02 6.954930e-03 9.989846e-01
 1010 1.576563e-02 6.954968e-03 9.989848e-01
 1011 1.578125e-02 6.955006e-03 9.989850e-01
 1012 1.579688e-02 6.955043e-03 9.989852e-01
 1013 1.581250e-02 6.955080e-03 9.989854e-01
 1014 1.582813e-02 6.955117e-03 9.989855e-01
 1015 1.584375e-02 6.955153e-03 9.989857e-01
 1016 1.585938e-02 6.955190e-03 9.989859e-01
 1017 1.587500e-02 6.955225e-03 9.989860e-01
 1018 1.589063e-02 6.955261e-03 9.989862e-01
 1019 1.590625e-02 6.955296e-03 9.989864e-01
 1020 1.592188e-02 6.955331e-03 9.989866e-01
 1021 1.593750e-02 6.955366e-03 9.989867e-01
 1022 1.595313e-02 6.955400e-03 9.989869e-01
 1023 1.596875e-02 6.955434e-03 9.989870e-01
 1024 1.598438e-02 6.955468e-03 9.989872e-01

